Performance Analysis of Massive MIMO Networks with Random Unitary Pilot Matrices

A common approach to obtain channel state information for massive MIMO networks is to use the same orthogonal training sequences in each cell. We call this the full-pilot reuse (FPR) scheme. In this paper, we study an alternative approach where each cell uses different sets of orthogonal pilot (DOP) sequences. Considering uplink communications with matched filter (MF) receivers, we first derive the SINR in the large system regime where the number of antennas at the base station, the number of users in each cell, and training duration grow large with fixed ratios. For tractability in the analysis, the orthogonal pilots are drawn from Haar distributed random unitary matrices. The resulting expression is simple and easy to compute. As shown by the numerical simulations, the asymptotic SINR approximates the finite-size systems accurately. Secondly, we derive the user capacity of the DOP scheme under a simple power control and show that it is generally better than that of the FPR scheme.

==> cdf_dif_alpha0p1_kappa1_exp1.dat <==
    sinr                cdf
   1.8500000e-01   0.0000000e+00
   1.8500000e-01   1.0000000e+00


==> cdf_dif_alpha0p1_kappa1p3_exp1.dat <==
        sinr            cdf     
   2.4000000e+00   0.0000000e+00
   2.4000000e+00   1.0000000e+00


==> cdf_dif_alpha0p1_kappa2p3_exp1.dat <==
        sinr            cdf
   1.1500000e+00   0.0000000e+00
   1.1500000e+00   1.0000000e+00


==> cdf_same_alpha0p1_exp1.dat <==
    sinr            cdf
          -Inf   0.0000000e+00
  -9.0057696e+00   0.0000000e+00
  -9.0057696e+00   2.0000000e-04
  -8.8148106e+00   2.0000000e-04
  -8.8148106e+00   4.0000000e-04
  -8.2492259e+00   4.0000000e-04
  -8.2492259e+00   6.0000000e-04
  -8.2063850e+00   6.0000000e-04
  -8.2063850e+00   8.0000000e-04
  -7.8999307e+00   8.0000000e-04
  -7.8999307e+00   1.0000000e-03
  -7.8950534e+00   1.0000000e-03
  -7.8950534e+00   1.2000000e-03
  -7.7519432e+00   1.2000000e-03
  -7.7519432e+00   1.4000000e-03
  -7.7472834e+00   1.4000000e-03
  -7.7472834e+00   1.6000000e-03
  -7.6733572e+00   1.6000000e-03
  -7.6733572e+00   1.8000000e-03
  -7.5952672e+00   1.8000000e-03
  -7.5952672e+00   2.0000000e-03
  -7.5555939e+00   2.0000000e-03
  -7.5555939e+00   2.2000000e-03
  -7.4663682e+00   2.2000000e-03
  -7.4663682e+00   2.4000000e-03
  -7.4466358e+00   2.4000000e-03
  -7.4466358e+00   2.6000000e-03
  -7.4428926e+00   2.6000000e-03
  -7.4428926e+00   2.8000000e-03
  -7.4064618e+00   2.8000000e-03
  -7.4064618e+00   3.0000000e-03
  -7.2932595e+00   3.0000000e-03
  -7.2932595e+00   3.2000000e-03
  -7.2852751e+00   3.2000000e-03
  -7.2852751e+00   3.4000000e-03
  -7.1264273e+00   3.4000000e-03
  -7.1264273e+00   3.6000000e-03
  -7.1124431e+00   3.6000000e-03
  -7.1124431e+00   3.8000000e-03
  -7.0934092e+00   3.8000000e-03
  -7.0934092e+00   4.0000000e-03
  -7.0391478e+00   4.0000000e-03
  -7.0391478e+00   4.2000000e-03
  -6.8716241e+00   4.2000000e-03
  -6.8716241e+00   4.4000000e-03
  -6.8608501e+00   4.4000000e-03
  -6.8608501e+00   4.6000000e-03
  -6.7833954e+00   4.6000000e-03
  -6.7833954e+00   4.8000000e-03
  -6.7383757e+00   4.8000000e-03
  -6.7383757e+00   5.0000000e-03
  -6.7109271e+00   5.0000000e-03
  -6.7109271e+00   5.2000000e-03
  -6.6574072e+00   5.2000000e-03
  -6.6574072e+00   5.4000000e-03
  -6.6277899e+00   5.4000000e-03
  -6.6277899e+00   5.6000000e-03
  -6.5958280e+00   5.6000000e-03
  -6.5958280e+00   5.8000000e-03
  -6.5805093e+00   5.8000000e-03
  -6.5805093e+00   6.0000000e-03
  -6.5647157e+00   6.0000000e-03
  -6.5647157e+00   6.2000000e-03
  -6.5475615e+00   6.2000000e-03
  -6.5475615e+00   6.4000000e-03
  -6.5323293e+00   6.4000000e-03
  -6.5323293e+00   6.6000000e-03
  -6.5248113e+00   6.6000000e-03
  -6.5248113e+00   6.8000000e-03
  -6.4605263e+00   6.8000000e-03
  -6.4605263e+00   7.0000000e-03
  -6.4586512e+00   7.0000000e-03
  -6.4586512e+00   7.2000000e-03
  -6.4392652e+00   7.2000000e-03
  -6.4392652e+00   7.4000000e-03
  -6.4109101e+00   7.4000000e-03
  -6.4109101e+00   7.6000000e-03
  -6.3918033e+00   7.6000000e-03
  -6.3918033e+00   7.8000000e-03
  -6.3820015e+00   7.8000000e-03
  -6.3820015e+00   8.0000000e-03
  -6.3752949e+00   8.0000000e-03
  -6.3752949e+00   8.2000000e-03
  -6.3587592e+00   8.2000000e-03
  -6.3587592e+00   8.4000000e-03
  -6.3317312e+00   8.4000000e-03
  -6.3317312e+00   8.6000000e-03
  -6.3153535e+00   8.6000000e-03
  -6.3153535e+00   8.8000000e-03
  -6.2861009e+00   8.8000000e-03
  -6.2861009e+00   9.0000000e-03
  -6.2180699e+00   9.0000000e-03
  -6.2180699e+00   9.2000000e-03
  -6.2174198e+00   9.2000000e-03
  -6.2174198e+00   9.4000000e-03
  -6.2111972e+00   9.4000000e-03
  -6.2111972e+00   9.6000000e-03
  -6.2038994e+00   9.6000000e-03
  -6.2038994e+00   9.8000000e-03
  -6.1567883e+00   9.8000000e-03
  -6.1567883e+00   1.0000000e-02
  -6.1299893e+00   1.0000000e-02
  -6.1299893e+00   1.0200000e-02
  -6.0816245e+00   1.0200000e-02
  -6.0816245e+00   1.0400000e-02
  -6.0677700e+00   1.0400000e-02
  -6.0677700e+00   1.0600000e-02
  -6.0606149e+00   1.0600000e-02
  -6.0606149e+00   1.0800000e-02
  -6.0560208e+00   1.0800000e-02
  -6.0560208e+00   1.1000000e-02
  -5.9942730e+00   1.1000000e-02
  -5.9942730e+00   1.1200000e-02
  -5.9793198e+00   1.1200000e-02
  -5.9793198e+00   1.1400000e-02
  -5.9768060e+00   1.1400000e-02
  -5.9768060e+00   1.1600000e-02
  -5.9729598e+00   1.1600000e-02
  -5.9729598e+00   1.1800000e-02
  -5.9485295e+00   1.1800000e-02
  -5.9485295e+00   1.2000000e-02
  -5.9466756e+00   1.2000000e-02
  -5.9466756e+00   1.2200000e-02
  -5.9015521e+00   1.2200000e-02
  -5.9015521e+00   1.2400000e-02
  -5.8839000e+00   1.2400000e-02
  -5.8839000e+00   1.2600000e-02
  -5.8749844e+00   1.2600000e-02
  -5.8749844e+00   1.2800000e-02
  -5.8484180e+00   1.2800000e-02
  -5.8484180e+00   1.3000000e-02
  -5.8470243e+00   1.3000000e-02
  -5.8470243e+00   1.3200000e-02
  -5.8123876e+00   1.3200000e-02
  -5.8123876e+00   1.3400000e-02
  -5.8074759e+00   1.3400000e-02
  -5.8074759e+00   1.3600000e-02
  -5.7997502e+00   1.3600000e-02
  -5.7997502e+00   1.3800000e-02
  -5.7653006e+00   1.3800000e-02
  -5.7653006e+00   1.4000000e-02
  -5.7636483e+00   1.4000000e-02
  -5.7636483e+00   1.4200000e-02
  -5.7490132e+00   1.4200000e-02
  -5.7490132e+00   1.4400000e-02
  -5.7461034e+00   1.4400000e-02
  -5.7461034e+00   1.4600000e-02
  -5.7355125e+00   1.4600000e-02
  -5.7355125e+00   1.4800000e-02
  -5.7303919e+00   1.4800000e-02
  -5.7303919e+00   1.5000000e-02
  -5.7283483e+00   1.5000000e-02
  -5.7283483e+00   1.5200000e-02
  -5.7082845e+00   1.5200000e-02
  -5.7082845e+00   1.5400000e-02
  -5.6952140e+00   1.5400000e-02
  -5.6952140e+00   1.5600000e-02
  -5.6832285e+00   1.5600000e-02
  -5.6832285e+00   1.5800000e-02
  -5.6695041e+00   1.5800000e-02
  -5.6695041e+00   1.6000000e-02
  -5.6500732e+00   1.6000000e-02
  -5.6500732e+00   1.6200000e-02
  -5.6376100e+00   1.6200000e-02
  -5.6376100e+00   1.6400000e-02
  -5.6323525e+00   1.6400000e-02
  -5.6323525e+00   1.6600000e-02
  -5.6201128e+00   1.6600000e-02
  -5.6201128e+00   1.6800000e-02
  -5.6135563e+00   1.6800000e-02
  -5.6135563e+00   1.7000000e-02
  -5.6131752e+00   1.7000000e-02
  -5.6131752e+00   1.7200000e-02
  -5.6080672e+00   1.7200000e-02
  -5.6080672e+00   1.7400000e-02
  -5.5970982e+00   1.7400000e-02
  -5.5970982e+00   1.7600000e-02
  -5.5623677e+00   1.7600000e-02
  -5.5623677e+00   1.7800000e-02
  -5.5584790e+00   1.7800000e-02
  -5.5584790e+00   1.8000000e-02
  -5.5290581e+00   1.8000000e-02
  -5.5290581e+00   1.8200000e-02
  -5.5229242e+00   1.8200000e-02
  -5.5229242e+00   1.8400000e-02
  -5.5100915e+00   1.8400000e-02
  -5.5100915e+00   1.8600000e-02
  -5.4849507e+00   1.8600000e-02
  -5.4849507e+00   1.8800000e-02
  -5.4709444e+00   1.8800000e-02
  -5.4709444e+00   1.9000000e-02
  -5.4660531e+00   1.9000000e-02
  -5.4660531e+00   1.9200000e-02
  -5.4559713e+00   1.9200000e-02
  -5.4559713e+00   1.9400000e-02
  -5.4522363e+00   1.9400000e-02
  -5.4522363e+00   1.9600000e-02
  -5.4463502e+00   1.9600000e-02
  -5.4463502e+00   1.9800000e-02
  -5.4458703e+00   1.9800000e-02
  -5.4458703e+00   2.0000000e-02
  -5.4285494e+00   2.0000000e-02
  -5.4285494e+00   2.0200000e-02
  -5.4232854e+00   2.0200000e-02
  -5.4232854e+00   2.0400000e-02
  -5.4211679e+00   2.0400000e-02
  -5.4211679e+00   2.0600000e-02
  -5.4164526e+00   2.0600000e-02
  -5.4164526e+00   2.0800000e-02
  -5.4136135e+00   2.0800000e-02
  -5.4136135e+00   2.1000000e-02
  -5.3696254e+00   2.1000000e-02
  -5.3696254e+00   2.1200000e-02
  -5.3455428e+00   2.1200000e-02
  -5.3455428e+00   2.1400000e-02
  -5.3170839e+00   2.1400000e-02
  -5.3170839e+00   2.1600000e-02
  -5.2963477e+00   2.1600000e-02
  -5.2963477e+00   2.1800000e-02
  -5.2923669e+00   2.1800000e-02
  -5.2923669e+00   2.2000000e-02
  -5.2828754e+00   2.2000000e-02
  -5.2828754e+00   2.2200000e-02
  -5.2614476e+00   2.2200000e-02
  -5.2614476e+00   2.2400000e-02
  -5.2507899e+00   2.2400000e-02
  -5.2507899e+00   2.2600000e-02
  -5.2421488e+00   2.2600000e-02
  -5.2421488e+00   2.2800000e-02
  -5.2384088e+00   2.2800000e-02
  -5.2384088e+00   2.3000000e-02
  -5.2298880e+00   2.3000000e-02
  -5.2298880e+00   2.3200000e-02
  -5.2139820e+00   2.3200000e-02
  -5.2139820e+00   2.3400000e-02
  -5.2125479e+00   2.3400000e-02
  -5.2125479e+00   2.3600000e-02
  -5.2122344e+00   2.3600000e-02
  -5.2122344e+00   2.3800000e-02
  -5.2073953e+00   2.3800000e-02
  -5.2073953e+00   2.4000000e-02
  -5.2050525e+00   2.4000000e-02
  -5.2050525e+00   2.4200000e-02
  -5.2038835e+00   2.4200000e-02
  -5.2038835e+00   2.4400000e-02
  -5.2019766e+00   2.4400000e-02
  -5.2019766e+00   2.4600000e-02
  -5.2016974e+00   2.4600000e-02
  -5.2016974e+00   2.4800000e-02
  -5.1926835e+00   2.4800000e-02
  -5.1926835e+00   2.5000000e-02
  -5.1821640e+00   2.5000000e-02
  -5.1821640e+00   2.5200000e-02
  -5.1581360e+00   2.5200000e-02
  -5.1581360e+00   2.5400000e-02
  -5.1533324e+00   2.5400000e-02
  -5.1533324e+00   2.5600000e-02
  -5.1349352e+00   2.5600000e-02
  -5.1349352e+00   2.5800000e-02
  -5.1314335e+00   2.5800000e-02
  -5.1314335e+00   2.6000000e-02
  -5.1042977e+00   2.6000000e-02
  -5.1042977e+00   2.6200000e-02
  -5.1037412e+00   2.6200000e-02
  -5.1037412e+00   2.6400000e-02
  -5.0766938e+00   2.6400000e-02
  -5.0766938e+00   2.6600000e-02
  -5.0620409e+00   2.6600000e-02
  -5.0620409e+00   2.6800000e-02
  -5.0370048e+00   2.6800000e-02
  -5.0370048e+00   2.7000000e-02
  -5.0352737e+00   2.7000000e-02
  -5.0352737e+00   2.7200000e-02
  -5.0337114e+00   2.7200000e-02
  -5.0337114e+00   2.7400000e-02
  -5.0257987e+00   2.7400000e-02
  -5.0257987e+00   2.7600000e-02
  -5.0075733e+00   2.7600000e-02
  -5.0075733e+00   2.7800000e-02
  -4.9895712e+00   2.7800000e-02
  -4.9895712e+00   2.8000000e-02
  -4.9850114e+00   2.8000000e-02
  -4.9850114e+00   2.8200000e-02
  -4.9336614e+00   2.8200000e-02
  -4.9336614e+00   2.8400000e-02
  -4.9336329e+00   2.8400000e-02
  -4.9336329e+00   2.8600000e-02
  -4.9235749e+00   2.8600000e-02
  -4.9235749e+00   2.8800000e-02
  -4.9012831e+00   2.8800000e-02
  -4.9012831e+00   2.9000000e-02
  -4.8889968e+00   2.9000000e-02
  -4.8889968e+00   2.9200000e-02
  -4.8855088e+00   2.9200000e-02
  -4.8855088e+00   2.9400000e-02
  -4.8836045e+00   2.9400000e-02
  -4.8836045e+00   2.9600000e-02
  -4.8730241e+00   2.9600000e-02
  -4.8730241e+00   2.9800000e-02
  -4.8678671e+00   2.9800000e-02
  -4.8678671e+00   3.0000000e-02
  -4.8458865e+00   3.0000000e-02
  -4.8458865e+00   3.0200000e-02
  -4.8385150e+00   3.0200000e-02
  -4.8385150e+00   3.0400000e-02
  -4.8304942e+00   3.0400000e-02
  -4.8304942e+00   3.0600000e-02
  -4.8272609e+00   3.0600000e-02
  -4.8272609e+00   3.0800000e-02
  -4.8254256e+00   3.0800000e-02
  -4.8254256e+00   3.1000000e-02
  -4.8032685e+00   3.1000000e-02
  -4.8032685e+00   3.1200000e-02
  -4.7871057e+00   3.1200000e-02
  -4.7871057e+00   3.1400000e-02
  -4.7711917e+00   3.1400000e-02
  -4.7711917e+00   3.1600000e-02
  -4.7625325e+00   3.1600000e-02
  -4.7625325e+00   3.1800000e-02
  -4.7612592e+00   3.1800000e-02
  -4.7612592e+00   3.2000000e-02
  -4.7595400e+00   3.2000000e-02
  -4.7595400e+00   3.2200000e-02
  -4.7563582e+00   3.2200000e-02
  -4.7563582e+00   3.2400000e-02
  -4.7473297e+00   3.2400000e-02
  -4.7473297e+00   3.2600000e-02
  -4.7320496e+00   3.2600000e-02
  -4.7320496e+00   3.2800000e-02
  -4.7287864e+00   3.2800000e-02
  -4.7287864e+00   3.3000000e-02
  -4.7202994e+00   3.3000000e-02
  -4.7202994e+00   3.3200000e-02
  -4.7082137e+00   3.3200000e-02
  -4.7082137e+00   3.3400000e-02
  -4.7044198e+00   3.3400000e-02
  -4.7044198e+00   3.3600000e-02
  -4.6750170e+00   3.3600000e-02
  -4.6750170e+00   3.3800000e-02
  -4.6581345e+00   3.3800000e-02
  -4.6581345e+00   3.4000000e-02
  -4.6301595e+00   3.4000000e-02
  -4.6301595e+00   3.4200000e-02
  -4.6079639e+00   3.4200000e-02
  -4.6079639e+00   3.4400000e-02
  -4.5670962e+00   3.4400000e-02
  -4.5670962e+00   3.4600000e-02
  -4.5589299e+00   3.4600000e-02
  -4.5589299e+00   3.4800000e-02
  -4.5507188e+00   3.4800000e-02
  -4.5507188e+00   3.5000000e-02
  -4.5283302e+00   3.5000000e-02
  -4.5283302e+00   3.5200000e-02
  -4.5183900e+00   3.5200000e-02
  -4.5183900e+00   3.5400000e-02
  -4.5165536e+00   3.5400000e-02
  -4.5165536e+00   3.5600000e-02
  -4.5162543e+00   3.5600000e-02
  -4.5162543e+00   3.5800000e-02
  -4.5013918e+00   3.5800000e-02
  -4.5013918e+00   3.6000000e-02
  -4.4998143e+00   3.6000000e-02
  -4.4998143e+00   3.6200000e-02
  -4.4951050e+00   3.6200000e-02
  -4.4951050e+00   3.6400000e-02
  -4.4863091e+00   3.6400000e-02
  -4.4863091e+00   3.6600000e-02
  -4.4770172e+00   3.6600000e-02
  -4.4770172e+00   3.6800000e-02
  -4.4768763e+00   3.6800000e-02
  -4.4768763e+00   3.7000000e-02
  -4.4539731e+00   3.7000000e-02
  -4.4539731e+00   3.7200000e-02
  -4.4392336e+00   3.7200000e-02
  -4.4392336e+00   3.7400000e-02
  -4.4318604e+00   3.7400000e-02
  -4.4318604e+00   3.7600000e-02
  -4.4313561e+00   3.7600000e-02
  -4.4313561e+00   3.7800000e-02
  -4.4220450e+00   3.7800000e-02
  -4.4220450e+00   3.8000000e-02
  -4.4181959e+00   3.8000000e-02
  -4.4181959e+00   3.8200000e-02
  -4.4030474e+00   3.8200000e-02
  -4.4030474e+00   3.8400000e-02
  -4.3985417e+00   3.8400000e-02
  -4.3985417e+00   3.8600000e-02
  -4.3863630e+00   3.8600000e-02
  -4.3863630e+00   3.8800000e-02
  -4.3622329e+00   3.8800000e-02
  -4.3622329e+00   3.9000000e-02
  -4.3465170e+00   3.9000000e-02
  -4.3465170e+00   3.9200000e-02
  -4.3461652e+00   3.9200000e-02
  -4.3461652e+00   3.9400000e-02
  -4.3412197e+00   3.9400000e-02
  -4.3412197e+00   3.9600000e-02
  -4.3298094e+00   3.9600000e-02
  -4.3298094e+00   3.9800000e-02
  -4.3141611e+00   3.9800000e-02
  -4.3141611e+00   4.0000000e-02
  -4.3108321e+00   4.0000000e-02
  -4.3108321e+00   4.0200000e-02
  -4.2996160e+00   4.0200000e-02
  -4.2996160e+00   4.0400000e-02
  -4.2968406e+00   4.0400000e-02
  -4.2968406e+00   4.0600000e-02
  -4.2735794e+00   4.0600000e-02
  -4.2735794e+00   4.0800000e-02
  -4.2688656e+00   4.0800000e-02
  -4.2688656e+00   4.1000000e-02
  -4.2687181e+00   4.1000000e-02
  -4.2687181e+00   4.1200000e-02
  -4.2551007e+00   4.1200000e-02
  -4.2551007e+00   4.1400000e-02
  -4.2452615e+00   4.1400000e-02
  -4.2452615e+00   4.1600000e-02
  -4.2427334e+00   4.1600000e-02
  -4.2427334e+00   4.1800000e-02
  -4.2327530e+00   4.1800000e-02
  -4.2327530e+00   4.2000000e-02
  -4.2267484e+00   4.2000000e-02
  -4.2267484e+00   4.2200000e-02
  -4.2149397e+00   4.2200000e-02
  -4.2149397e+00   4.2400000e-02
  -4.1802971e+00   4.2400000e-02
  -4.1802971e+00   4.2600000e-02
  -4.1735109e+00   4.2600000e-02
  -4.1735109e+00   4.2800000e-02
  -4.1723151e+00   4.2800000e-02
  -4.1723151e+00   4.3000000e-02
  -4.1694741e+00   4.3000000e-02
  -4.1694741e+00   4.3200000e-02
  -4.1693194e+00   4.3200000e-02
  -4.1693194e+00   4.3400000e-02
  -4.1659425e+00   4.3400000e-02
  -4.1659425e+00   4.3600000e-02
  -4.1585709e+00   4.3600000e-02
  -4.1585709e+00   4.3800000e-02
  -4.1481054e+00   4.3800000e-02
  -4.1481054e+00   4.4000000e-02
  -4.1445191e+00   4.4000000e-02
  -4.1445191e+00   4.4200000e-02
  -4.1418673e+00   4.4200000e-02
  -4.1418673e+00   4.4400000e-02
  -4.1397434e+00   4.4400000e-02
  -4.1397434e+00   4.4600000e-02
  -4.1361912e+00   4.4600000e-02
  -4.1361912e+00   4.4800000e-02
  -4.1224655e+00   4.4800000e-02
  -4.1224655e+00   4.5000000e-02
  -4.1215797e+00   4.5000000e-02
  -4.1215797e+00   4.5200000e-02
  -4.1211362e+00   4.5200000e-02
  -4.1211362e+00   4.5400000e-02
  -4.1036825e+00   4.5400000e-02
  -4.1036825e+00   4.5600000e-02
  -4.0994551e+00   4.5600000e-02
  -4.0994551e+00   4.5800000e-02
  -4.0886971e+00   4.5800000e-02
  -4.0886971e+00   4.6000000e-02
  -4.0878809e+00   4.6000000e-02
  -4.0878809e+00   4.6200000e-02
  -4.0860471e+00   4.6200000e-02
  -4.0860471e+00   4.6400000e-02
  -4.0850574e+00   4.6400000e-02
  -4.0850574e+00   4.6600000e-02
  -4.0812805e+00   4.6600000e-02
  -4.0812805e+00   4.6800000e-02
  -4.0723925e+00   4.6800000e-02
  -4.0723925e+00   4.7000000e-02
  -4.0718762e+00   4.7000000e-02
  -4.0718762e+00   4.7200000e-02
  -4.0661009e+00   4.7200000e-02
  -4.0661009e+00   4.7400000e-02
  -4.0653699e+00   4.7400000e-02
  -4.0653699e+00   4.7600000e-02
  -4.0636470e+00   4.7600000e-02
  -4.0636470e+00   4.7800000e-02
  -4.0625303e+00   4.7800000e-02
  -4.0625303e+00   4.8000000e-02
  -4.0538611e+00   4.8000000e-02
  -4.0538611e+00   4.8200000e-02
  -4.0359693e+00   4.8200000e-02
  -4.0359693e+00   4.8400000e-02
  -4.0259139e+00   4.8400000e-02
  -4.0259139e+00   4.8600000e-02
  -4.0166325e+00   4.8600000e-02
  -4.0166325e+00   4.8800000e-02
  -4.0125718e+00   4.8800000e-02
  -4.0125718e+00   4.9000000e-02
  -4.0097957e+00   4.9000000e-02
  -4.0097957e+00   4.9200000e-02
  -4.0061030e+00   4.9200000e-02
  -4.0061030e+00   4.9400000e-02
  -3.9972949e+00   4.9400000e-02
  -3.9972949e+00   4.9600000e-02
  -3.9906907e+00   4.9600000e-02
  -3.9906907e+00   4.9800000e-02
  -3.9893983e+00   4.9800000e-02
  -3.9893983e+00   5.0000000e-02
  -3.9861806e+00   5.0000000e-02
  -3.9861806e+00   5.0200000e-02
  -3.9859659e+00   5.0200000e-02
  -3.9859659e+00   5.0400000e-02
  -3.9816607e+00   5.0400000e-02
  -3.9816607e+00   5.0600000e-02
  -3.9793751e+00   5.0600000e-02
  -3.9793751e+00   5.0800000e-02
  -3.9719943e+00   5.0800000e-02
  -3.9719943e+00   5.1000000e-02
  -3.9678072e+00   5.1000000e-02
  -3.9678072e+00   5.1200000e-02
  -3.9489339e+00   5.1200000e-02
  -3.9489339e+00   5.1400000e-02
  -3.9082919e+00   5.1400000e-02
  -3.9082919e+00   5.1600000e-02
  -3.8958939e+00   5.1600000e-02
  -3.8958939e+00   5.1800000e-02
  -3.8834388e+00   5.1800000e-02
  -3.8834388e+00   5.2000000e-02
  -3.8822193e+00   5.2000000e-02
  -3.8822193e+00   5.2200000e-02
  -3.8752500e+00   5.2200000e-02
  -3.8752500e+00   5.2400000e-02
  -3.8696170e+00   5.2400000e-02
  -3.8696170e+00   5.2600000e-02
  -3.8528590e+00   5.2600000e-02
  -3.8528590e+00   5.2800000e-02
  -3.8400064e+00   5.2800000e-02
  -3.8400064e+00   5.3000000e-02
  -3.8384778e+00   5.3000000e-02
  -3.8384778e+00   5.3200000e-02
  -3.8291466e+00   5.3200000e-02
  -3.8291466e+00   5.3400000e-02
  -3.8150557e+00   5.3400000e-02
  -3.8150557e+00   5.3600000e-02
  -3.8139424e+00   5.3600000e-02
  -3.8139424e+00   5.3800000e-02
  -3.8119730e+00   5.3800000e-02
  -3.8119730e+00   5.4000000e-02
  -3.8111635e+00   5.4000000e-02
  -3.8111635e+00   5.4200000e-02
  -3.7989704e+00   5.4200000e-02
  -3.7989704e+00   5.4400000e-02
  -3.7919036e+00   5.4400000e-02
  -3.7919036e+00   5.4600000e-02
  -3.7888128e+00   5.4600000e-02
  -3.7888128e+00   5.4800000e-02
  -3.7866357e+00   5.4800000e-02
  -3.7866357e+00   5.5000000e-02
  -3.7641255e+00   5.5000000e-02
  -3.7641255e+00   5.5200000e-02
  -3.7483551e+00   5.5200000e-02
  -3.7483551e+00   5.5400000e-02
  -3.7368054e+00   5.5400000e-02
  -3.7368054e+00   5.5600000e-02
  -3.7328148e+00   5.5600000e-02
  -3.7328148e+00   5.5800000e-02
  -3.7265107e+00   5.5800000e-02
  -3.7265107e+00   5.6000000e-02
  -3.7143076e+00   5.6000000e-02
  -3.7143076e+00   5.6200000e-02
  -3.7011147e+00   5.6200000e-02
  -3.7011147e+00   5.6400000e-02
  -3.6910775e+00   5.6400000e-02
  -3.6910775e+00   5.6600000e-02
  -3.6834648e+00   5.6600000e-02
  -3.6834648e+00   5.6800000e-02
  -3.6833855e+00   5.6800000e-02
  -3.6833855e+00   5.7000000e-02
  -3.6698244e+00   5.7000000e-02
  -3.6698244e+00   5.7200000e-02
  -3.6674549e+00   5.7200000e-02
  -3.6674549e+00   5.7400000e-02
  -3.6672043e+00   5.7400000e-02
  -3.6672043e+00   5.7600000e-02
  -3.6661657e+00   5.7600000e-02
  -3.6661657e+00   5.7800000e-02
  -3.6612107e+00   5.7800000e-02
  -3.6612107e+00   5.8000000e-02
  -3.6555623e+00   5.8000000e-02
  -3.6555623e+00   5.8200000e-02
  -3.6524327e+00   5.8200000e-02
  -3.6524327e+00   5.8400000e-02
  -3.6264050e+00   5.8400000e-02
  -3.6264050e+00   5.8600000e-02
  -3.6235030e+00   5.8600000e-02
  -3.6235030e+00   5.8800000e-02
  -3.6215464e+00   5.8800000e-02
  -3.6215464e+00   5.9000000e-02
  -3.6157653e+00   5.9000000e-02
  -3.6157653e+00   5.9200000e-02
  -3.6142840e+00   5.9200000e-02
  -3.6142840e+00   5.9400000e-02
  -3.6049257e+00   5.9400000e-02
  -3.6049257e+00   5.9600000e-02
  -3.5817982e+00   5.9600000e-02
  -3.5817982e+00   5.9800000e-02
  -3.5802756e+00   5.9800000e-02
  -3.5802756e+00   6.0000000e-02
  -3.5778533e+00   6.0000000e-02
  -3.5778533e+00   6.0200000e-02
  -3.5748331e+00   6.0200000e-02
  -3.5748331e+00   6.0400000e-02
  -3.5629166e+00   6.0400000e-02
  -3.5629166e+00   6.0600000e-02
  -3.5623760e+00   6.0600000e-02
  -3.5623760e+00   6.0800000e-02
  -3.5383691e+00   6.0800000e-02
  -3.5383691e+00   6.1000000e-02
  -3.5262175e+00   6.1000000e-02
  -3.5262175e+00   6.1200000e-02
  -3.5206439e+00   6.1200000e-02
  -3.5206439e+00   6.1400000e-02
  -3.5059812e+00   6.1400000e-02
  -3.5059812e+00   6.1600000e-02
  -3.5056625e+00   6.1600000e-02
  -3.5056625e+00   6.1800000e-02
  -3.4911189e+00   6.1800000e-02
  -3.4911189e+00   6.2000000e-02
  -3.4769533e+00   6.2000000e-02
  -3.4769533e+00   6.2200000e-02
  -3.4598442e+00   6.2200000e-02
  -3.4598442e+00   6.2400000e-02
  -3.4553173e+00   6.2400000e-02
  -3.4553173e+00   6.2600000e-02
  -3.4545414e+00   6.2600000e-02
  -3.4545414e+00   6.2800000e-02
  -3.4299872e+00   6.2800000e-02
  -3.4299872e+00   6.3000000e-02
  -3.4044365e+00   6.3000000e-02
  -3.4044365e+00   6.3200000e-02
  -3.3977588e+00   6.3200000e-02
  -3.3977588e+00   6.3400000e-02
  -3.3913623e+00   6.3400000e-02
  -3.3913623e+00   6.3600000e-02
  -3.3595787e+00   6.3600000e-02
  -3.3595787e+00   6.3800000e-02
  -3.3410018e+00   6.3800000e-02
  -3.3410018e+00   6.4000000e-02
  -3.3258743e+00   6.4000000e-02
  -3.3258743e+00   6.4200000e-02
  -3.3194384e+00   6.4200000e-02
  -3.3194384e+00   6.4400000e-02
  -3.3182202e+00   6.4400000e-02
  -3.3182202e+00   6.4600000e-02
  -3.3098162e+00   6.4600000e-02
  -3.3098162e+00   6.4800000e-02
  -3.3001624e+00   6.4800000e-02
  -3.3001624e+00   6.5000000e-02
  -3.2972062e+00   6.5000000e-02
  -3.2972062e+00   6.5200000e-02
  -3.2968005e+00   6.5200000e-02
  -3.2968005e+00   6.5400000e-02
  -3.2894744e+00   6.5400000e-02
  -3.2894744e+00   6.5600000e-02
  -3.2735381e+00   6.5600000e-02
  -3.2735381e+00   6.5800000e-02
  -3.2633000e+00   6.5800000e-02
  -3.2633000e+00   6.6000000e-02
  -3.2560955e+00   6.6000000e-02
  -3.2560955e+00   6.6200000e-02
  -3.2537818e+00   6.6200000e-02
  -3.2537818e+00   6.6400000e-02
  -3.2514691e+00   6.6400000e-02
  -3.2514691e+00   6.6600000e-02
  -3.2501436e+00   6.6600000e-02
  -3.2501436e+00   6.6800000e-02
  -3.2468369e+00   6.6800000e-02
  -3.2468369e+00   6.7000000e-02
  -3.2394822e+00   6.7000000e-02
  -3.2394822e+00   6.7200000e-02
  -3.2362121e+00   6.7200000e-02
  -3.2362121e+00   6.7400000e-02
  -3.2344133e+00   6.7400000e-02
  -3.2344133e+00   6.7600000e-02
  -3.2317086e+00   6.7600000e-02
  -3.2317086e+00   6.7800000e-02
  -3.2239982e+00   6.7800000e-02
  -3.2239982e+00   6.8000000e-02
  -3.2230225e+00   6.8000000e-02
  -3.2230225e+00   6.8200000e-02
  -3.2218385e+00   6.8200000e-02
  -3.2218385e+00   6.8400000e-02
  -3.2097768e+00   6.8400000e-02
  -3.2097768e+00   6.8600000e-02
  -3.1974432e+00   6.8600000e-02
  -3.1974432e+00   6.8800000e-02
  -3.1966265e+00   6.8800000e-02
  -3.1966265e+00   6.9000000e-02
  -3.1915707e+00   6.9000000e-02
  -3.1915707e+00   6.9200000e-02
  -3.1798127e+00   6.9200000e-02
  -3.1798127e+00   6.9400000e-02
  -3.1781692e+00   6.9400000e-02
  -3.1781692e+00   6.9600000e-02
  -3.1718280e+00   6.9600000e-02
  -3.1718280e+00   6.9800000e-02
  -3.1716374e+00   6.9800000e-02
  -3.1716374e+00   7.0000000e-02
  -3.1633572e+00   7.0000000e-02
  -3.1633572e+00   7.0200000e-02
  -3.1512071e+00   7.0200000e-02
  -3.1512071e+00   7.0400000e-02
  -3.1224856e+00   7.0400000e-02
  -3.1224856e+00   7.0600000e-02
  -3.1200320e+00   7.0600000e-02
  -3.1200320e+00   7.0800000e-02
  -3.1194572e+00   7.0800000e-02
  -3.1194572e+00   7.1000000e-02
  -3.1193539e+00   7.1000000e-02
  -3.1193539e+00   7.1200000e-02
  -3.1183029e+00   7.1200000e-02
  -3.1183029e+00   7.1400000e-02
  -3.1154135e+00   7.1400000e-02
  -3.1154135e+00   7.1600000e-02
  -3.1109021e+00   7.1600000e-02
  -3.1109021e+00   7.1800000e-02
  -3.1072910e+00   7.1800000e-02
  -3.1072910e+00   7.2000000e-02
  -3.0964936e+00   7.2000000e-02
  -3.0964936e+00   7.2200000e-02
  -3.0919689e+00   7.2200000e-02
  -3.0919689e+00   7.2400000e-02
  -3.0913031e+00   7.2400000e-02
  -3.0913031e+00   7.2600000e-02
  -3.0910954e+00   7.2600000e-02
  -3.0910954e+00   7.2800000e-02
  -3.0732484e+00   7.2800000e-02
  -3.0732484e+00   7.3000000e-02
  -3.0696608e+00   7.3000000e-02
  -3.0696608e+00   7.3200000e-02
  -3.0684203e+00   7.3200000e-02
  -3.0684203e+00   7.3400000e-02
  -3.0607184e+00   7.3400000e-02
  -3.0607184e+00   7.3600000e-02
  -3.0490470e+00   7.3600000e-02
  -3.0490470e+00   7.3800000e-02
  -3.0476897e+00   7.3800000e-02
  -3.0476897e+00   7.4000000e-02
  -3.0268360e+00   7.4000000e-02
  -3.0268360e+00   7.4200000e-02
  -3.0146967e+00   7.4200000e-02
  -3.0146967e+00   7.4400000e-02
  -3.0004063e+00   7.4400000e-02
  -3.0004063e+00   7.4600000e-02
  -2.9924747e+00   7.4600000e-02
  -2.9924747e+00   7.4800000e-02
  -2.9850050e+00   7.4800000e-02
  -2.9850050e+00   7.5000000e-02
  -2.9846675e+00   7.5000000e-02
  -2.9846675e+00   7.5200000e-02
  -2.9765011e+00   7.5200000e-02
  -2.9765011e+00   7.5400000e-02
  -2.9738307e+00   7.5400000e-02
  -2.9738307e+00   7.5600000e-02
  -2.9624759e+00   7.5600000e-02
  -2.9624759e+00   7.5800000e-02
  -2.9602481e+00   7.5800000e-02
  -2.9602481e+00   7.6000000e-02
  -2.9475635e+00   7.6000000e-02
  -2.9475635e+00   7.6200000e-02
  -2.9406453e+00   7.6200000e-02
  -2.9406453e+00   7.6400000e-02
  -2.9384486e+00   7.6400000e-02
  -2.9384486e+00   7.6600000e-02
  -2.9354330e+00   7.6600000e-02
  -2.9354330e+00   7.6800000e-02
  -2.9287077e+00   7.6800000e-02
  -2.9287077e+00   7.7000000e-02
  -2.9263421e+00   7.7000000e-02
  -2.9263421e+00   7.7200000e-02
  -2.9230097e+00   7.7200000e-02
  -2.9230097e+00   7.7400000e-02
  -2.9218560e+00   7.7400000e-02
  -2.9218560e+00   7.7600000e-02
  -2.9175796e+00   7.7600000e-02
  -2.9175796e+00   7.7800000e-02
  -2.9066517e+00   7.7800000e-02
  -2.9066517e+00   7.8000000e-02
  -2.9061930e+00   7.8000000e-02
  -2.9061930e+00   7.8200000e-02
  -2.9049385e+00   7.8200000e-02
  -2.9049385e+00   7.8400000e-02
  -2.8999909e+00   7.8400000e-02
  -2.8999909e+00   7.8600000e-02
  -2.8953353e+00   7.8600000e-02
  -2.8953353e+00   7.8800000e-02
  -2.8854918e+00   7.8800000e-02
  -2.8854918e+00   7.9000000e-02
  -2.8846523e+00   7.9000000e-02
  -2.8846523e+00   7.9200000e-02
  -2.8842640e+00   7.9200000e-02
  -2.8842640e+00   7.9400000e-02
  -2.8827404e+00   7.9400000e-02
  -2.8827404e+00   7.9600000e-02
  -2.8782570e+00   7.9600000e-02
  -2.8782570e+00   7.9800000e-02
  -2.8715084e+00   7.9800000e-02
  -2.8715084e+00   8.0000000e-02
  -2.8681978e+00   8.0000000e-02
  -2.8681978e+00   8.0200000e-02
  -2.8646553e+00   8.0200000e-02
  -2.8646553e+00   8.0400000e-02
  -2.8488609e+00   8.0400000e-02
  -2.8488609e+00   8.0600000e-02
  -2.8451885e+00   8.0600000e-02
  -2.8451885e+00   8.0800000e-02
  -2.8420340e+00   8.0800000e-02
  -2.8420340e+00   8.1000000e-02
  -2.8381984e+00   8.1000000e-02
  -2.8381984e+00   8.1200000e-02
  -2.8286653e+00   8.1200000e-02
  -2.8286653e+00   8.1400000e-02
  -2.8283019e+00   8.1400000e-02
  -2.8283019e+00   8.1600000e-02
  -2.8240580e+00   8.1600000e-02
  -2.8240580e+00   8.1800000e-02
  -2.8179780e+00   8.1800000e-02
  -2.8179780e+00   8.2000000e-02
  -2.8134015e+00   8.2000000e-02
  -2.8134015e+00   8.2200000e-02
  -2.8048111e+00   8.2200000e-02
  -2.8048111e+00   8.2400000e-02
  -2.7854058e+00   8.2400000e-02
  -2.7854058e+00   8.2600000e-02
  -2.7837755e+00   8.2600000e-02
  -2.7837755e+00   8.2800000e-02
  -2.7751842e+00   8.2800000e-02
  -2.7751842e+00   8.3000000e-02
  -2.7707309e+00   8.3000000e-02
  -2.7707309e+00   8.3200000e-02
  -2.7664533e+00   8.3200000e-02
  -2.7664533e+00   8.3400000e-02
  -2.7585292e+00   8.3400000e-02
  -2.7585292e+00   8.3600000e-02
  -2.7488800e+00   8.3600000e-02
  -2.7488800e+00   8.3800000e-02
  -2.7401710e+00   8.3800000e-02
  -2.7401710e+00   8.4000000e-02
  -2.7336573e+00   8.4000000e-02
  -2.7336573e+00   8.4200000e-02
  -2.7241248e+00   8.4200000e-02
  -2.7241248e+00   8.4400000e-02
  -2.7205564e+00   8.4400000e-02
  -2.7205564e+00   8.4600000e-02
  -2.7122214e+00   8.4600000e-02
  -2.7122214e+00   8.4800000e-02
  -2.7035322e+00   8.4800000e-02
  -2.7035322e+00   8.5000000e-02
  -2.7027653e+00   8.5000000e-02
  -2.7027653e+00   8.5200000e-02
  -2.6935943e+00   8.5200000e-02
  -2.6935943e+00   8.5400000e-02
  -2.6831872e+00   8.5400000e-02
  -2.6831872e+00   8.5600000e-02
  -2.6815071e+00   8.5600000e-02
  -2.6815071e+00   8.5800000e-02
  -2.6742665e+00   8.5800000e-02
  -2.6742665e+00   8.6000000e-02
  -2.6691184e+00   8.6000000e-02
  -2.6691184e+00   8.6200000e-02
  -2.6619742e+00   8.6200000e-02
  -2.6619742e+00   8.6400000e-02
  -2.6551109e+00   8.6400000e-02
  -2.6551109e+00   8.6600000e-02
  -2.6502618e+00   8.6600000e-02
  -2.6502618e+00   8.6800000e-02
  -2.6480880e+00   8.6800000e-02
  -2.6480880e+00   8.7000000e-02
  -2.6463540e+00   8.7000000e-02
  -2.6463540e+00   8.7200000e-02
  -2.6442701e+00   8.7200000e-02
  -2.6442701e+00   8.7400000e-02
  -2.6210233e+00   8.7400000e-02
  -2.6210233e+00   8.7600000e-02
  -2.6184114e+00   8.7600000e-02
  -2.6184114e+00   8.7800000e-02
  -2.6153335e+00   8.7800000e-02
  -2.6153335e+00   8.8000000e-02
  -2.5998771e+00   8.8000000e-02
  -2.5998771e+00   8.8200000e-02
  -2.5996036e+00   8.8200000e-02
  -2.5996036e+00   8.8400000e-02
  -2.5944618e+00   8.8400000e-02
  -2.5944618e+00   8.8600000e-02
  -2.5937219e+00   8.8600000e-02
  -2.5937219e+00   8.8800000e-02
  -2.5927560e+00   8.8800000e-02
  -2.5927560e+00   8.9000000e-02
  -2.5800071e+00   8.9000000e-02
  -2.5800071e+00   8.9200000e-02
  -2.5726025e+00   8.9200000e-02
  -2.5726025e+00   8.9400000e-02
  -2.5659167e+00   8.9400000e-02
  -2.5659167e+00   8.9600000e-02
  -2.5613317e+00   8.9600000e-02
  -2.5613317e+00   8.9800000e-02
  -2.5570186e+00   8.9800000e-02
  -2.5570186e+00   9.0000000e-02
  -2.5565914e+00   9.0000000e-02
  -2.5565914e+00   9.0200000e-02
  -2.5437923e+00   9.0200000e-02
  -2.5437923e+00   9.0400000e-02
  -2.5383420e+00   9.0400000e-02
  -2.5383420e+00   9.0600000e-02
  -2.5342750e+00   9.0600000e-02
  -2.5342750e+00   9.0800000e-02
  -2.5323628e+00   9.0800000e-02
  -2.5323628e+00   9.1000000e-02
  -2.5293204e+00   9.1000000e-02
  -2.5293204e+00   9.1200000e-02
  -2.5267760e+00   9.1200000e-02
  -2.5267760e+00   9.1400000e-02
  -2.5244818e+00   9.1400000e-02
  -2.5244818e+00   9.1600000e-02
  -2.5130542e+00   9.1600000e-02
  -2.5130542e+00   9.1800000e-02
  -2.5088714e+00   9.1800000e-02
  -2.5088714e+00   9.2000000e-02
  -2.5023082e+00   9.2000000e-02
  -2.5023082e+00   9.2200000e-02
  -2.5009619e+00   9.2200000e-02
  -2.5009619e+00   9.2400000e-02
  -2.4930284e+00   9.2400000e-02
  -2.4930284e+00   9.2600000e-02
  -2.4923984e+00   9.2600000e-02
  -2.4923984e+00   9.2800000e-02
  -2.4870204e+00   9.2800000e-02
  -2.4870204e+00   9.3000000e-02
  -2.4834792e+00   9.3000000e-02
  -2.4834792e+00   9.3200000e-02
  -2.4818410e+00   9.3200000e-02
  -2.4818410e+00   9.3400000e-02
  -2.4815358e+00   9.3400000e-02
  -2.4815358e+00   9.3600000e-02
  -2.4808187e+00   9.3600000e-02
  -2.4808187e+00   9.3800000e-02
  -2.4806428e+00   9.3800000e-02
  -2.4806428e+00   9.4000000e-02
  -2.4761624e+00   9.4000000e-02
  -2.4761624e+00   9.4200000e-02
  -2.4750124e+00   9.4200000e-02
  -2.4750124e+00   9.4400000e-02
  -2.4605500e+00   9.4400000e-02
  -2.4605500e+00   9.4600000e-02
  -2.4503521e+00   9.4600000e-02
  -2.4503521e+00   9.4800000e-02
  -2.4449869e+00   9.4800000e-02
  -2.4449869e+00   9.5000000e-02
  -2.4377328e+00   9.5000000e-02
  -2.4377328e+00   9.5200000e-02
  -2.4354863e+00   9.5200000e-02
  -2.4354863e+00   9.5400000e-02
  -2.4251798e+00   9.5400000e-02
  -2.4251798e+00   9.5600000e-02
  -2.4249959e+00   9.5600000e-02
  -2.4249959e+00   9.5800000e-02
  -2.4245196e+00   9.5800000e-02
  -2.4245196e+00   9.6000000e-02
  -2.4234350e+00   9.6000000e-02
  -2.4234350e+00   9.6200000e-02
  -2.4222983e+00   9.6200000e-02
  -2.4222983e+00   9.6400000e-02
  -2.4084205e+00   9.6400000e-02
  -2.4084205e+00   9.6600000e-02
  -2.4078394e+00   9.6600000e-02
  -2.4078394e+00   9.6800000e-02
  -2.3887753e+00   9.6800000e-02
  -2.3887753e+00   9.7000000e-02
  -2.3879600e+00   9.7000000e-02
  -2.3879600e+00   9.7200000e-02
  -2.3860096e+00   9.7200000e-02
  -2.3860096e+00   9.7400000e-02
  -2.3853026e+00   9.7400000e-02
  -2.3853026e+00   9.7600000e-02
  -2.3801192e+00   9.7600000e-02
  -2.3801192e+00   9.7800000e-02
  -2.3642060e+00   9.7800000e-02
  -2.3642060e+00   9.8000000e-02
  -2.3612761e+00   9.8000000e-02
  -2.3612761e+00   9.8200000e-02
  -2.3597555e+00   9.8200000e-02
  -2.3597555e+00   9.8400000e-02
  -2.3571233e+00   9.8400000e-02
  -2.3571233e+00   9.8600000e-02
  -2.3547847e+00   9.8600000e-02
  -2.3547847e+00   9.8800000e-02
  -2.3522860e+00   9.8800000e-02
  -2.3522860e+00   9.9000000e-02
  -2.3472589e+00   9.9000000e-02
  -2.3472589e+00   9.9200000e-02
  -2.3443285e+00   9.9200000e-02
  -2.3443285e+00   9.9400000e-02
  -2.3356102e+00   9.9400000e-02
  -2.3356102e+00   9.9600000e-02
  -2.3284971e+00   9.9600000e-02
  -2.3284971e+00   9.9800000e-02
  -2.3245239e+00   9.9800000e-02
  -2.3245239e+00   1.0000000e-01
  -2.3244863e+00   1.0000000e-01
  -2.3244863e+00   1.0020000e-01
  -2.3240559e+00   1.0020000e-01
  -2.3240559e+00   1.0040000e-01
  -2.3238113e+00   1.0040000e-01
  -2.3238113e+00   1.0060000e-01
  -2.3170796e+00   1.0060000e-01
  -2.3170796e+00   1.0080000e-01
  -2.3146623e+00   1.0080000e-01
  -2.3146623e+00   1.0100000e-01
  -2.3119978e+00   1.0100000e-01
  -2.3119978e+00   1.0120000e-01
  -2.3093816e+00   1.0120000e-01
  -2.3093816e+00   1.0140000e-01
  -2.2899703e+00   1.0140000e-01
  -2.2899703e+00   1.0160000e-01
  -2.2846758e+00   1.0160000e-01
  -2.2846758e+00   1.0180000e-01
  -2.2606097e+00   1.0180000e-01
  -2.2606097e+00   1.0200000e-01
  -2.2575616e+00   1.0200000e-01
  -2.2575616e+00   1.0220000e-01
  -2.2497364e+00   1.0220000e-01
  -2.2497364e+00   1.0240000e-01
  -2.2464851e+00   1.0240000e-01
  -2.2464851e+00   1.0260000e-01
  -2.2454928e+00   1.0260000e-01
  -2.2454928e+00   1.0280000e-01
  -2.2335949e+00   1.0280000e-01
  -2.2335949e+00   1.0300000e-01
  -2.2329750e+00   1.0300000e-01
  -2.2329750e+00   1.0320000e-01
  -2.2322741e+00   1.0320000e-01
  -2.2322741e+00   1.0340000e-01
  -2.2321141e+00   1.0340000e-01
  -2.2321141e+00   1.0360000e-01
  -2.2273162e+00   1.0360000e-01
  -2.2273162e+00   1.0380000e-01
  -2.2265606e+00   1.0380000e-01
  -2.2265606e+00   1.0400000e-01
  -2.2254686e+00   1.0400000e-01
  -2.2254686e+00   1.0420000e-01
  -2.2243364e+00   1.0420000e-01
  -2.2243364e+00   1.0440000e-01
  -2.2228570e+00   1.0440000e-01
  -2.2228570e+00   1.0460000e-01
  -2.2147114e+00   1.0460000e-01
  -2.2147114e+00   1.0480000e-01
  -2.2111868e+00   1.0480000e-01
  -2.2111868e+00   1.0500000e-01
  -2.2087085e+00   1.0500000e-01
  -2.2087085e+00   1.0520000e-01
  -2.2070150e+00   1.0520000e-01
  -2.2070150e+00   1.0540000e-01
  -2.2002398e+00   1.0540000e-01
  -2.2002398e+00   1.0560000e-01
  -2.1972723e+00   1.0560000e-01
  -2.1972723e+00   1.0580000e-01
  -2.1964074e+00   1.0580000e-01
  -2.1964074e+00   1.0600000e-01
  -2.1904188e+00   1.0600000e-01
  -2.1904188e+00   1.0620000e-01
  -2.1853359e+00   1.0620000e-01
  -2.1853359e+00   1.0640000e-01
  -2.1805375e+00   1.0640000e-01
  -2.1805375e+00   1.0660000e-01
  -2.1803558e+00   1.0660000e-01
  -2.1803558e+00   1.0680000e-01
  -2.1799836e+00   1.0680000e-01
  -2.1799836e+00   1.0700000e-01
  -2.1703480e+00   1.0700000e-01
  -2.1703480e+00   1.0720000e-01
  -2.1641251e+00   1.0720000e-01
  -2.1641251e+00   1.0740000e-01
  -2.1591600e+00   1.0740000e-01
  -2.1591600e+00   1.0760000e-01
  -2.1565813e+00   1.0760000e-01
  -2.1565813e+00   1.0780000e-01
  -2.1540799e+00   1.0780000e-01
  -2.1540799e+00   1.0800000e-01
  -2.1508100e+00   1.0800000e-01
  -2.1508100e+00   1.0820000e-01
  -2.1374940e+00   1.0820000e-01
  -2.1374940e+00   1.0840000e-01
  -2.1319566e+00   1.0840000e-01
  -2.1319566e+00   1.0860000e-01
  -2.1278629e+00   1.0860000e-01
  -2.1278629e+00   1.0880000e-01
  -2.1244947e+00   1.0880000e-01
  -2.1244947e+00   1.0900000e-01
  -2.1237306e+00   1.0900000e-01
  -2.1237306e+00   1.0920000e-01
  -2.1207587e+00   1.0920000e-01
  -2.1207587e+00   1.0940000e-01
  -2.1190464e+00   1.0940000e-01
  -2.1190464e+00   1.0960000e-01
  -2.1084807e+00   1.0960000e-01
  -2.1084807e+00   1.0980000e-01
  -2.1014196e+00   1.0980000e-01
  -2.1014196e+00   1.1000000e-01
  -2.0984060e+00   1.1000000e-01
  -2.0984060e+00   1.1020000e-01
  -2.0973476e+00   1.1020000e-01
  -2.0973476e+00   1.1040000e-01
  -2.0945559e+00   1.1040000e-01
  -2.0945559e+00   1.1060000e-01
  -2.0905018e+00   1.1060000e-01
  -2.0905018e+00   1.1080000e-01
  -2.0880375e+00   1.1080000e-01
  -2.0880375e+00   1.1100000e-01
  -2.0829831e+00   1.1100000e-01
  -2.0829831e+00   1.1120000e-01
  -2.0788763e+00   1.1120000e-01
  -2.0788763e+00   1.1140000e-01
  -2.0757073e+00   1.1140000e-01
  -2.0757073e+00   1.1160000e-01
  -2.0732472e+00   1.1160000e-01
  -2.0732472e+00   1.1180000e-01
  -2.0633964e+00   1.1180000e-01
  -2.0633964e+00   1.1200000e-01
  -2.0518848e+00   1.1200000e-01
  -2.0518848e+00   1.1220000e-01
  -2.0463780e+00   1.1220000e-01
  -2.0463780e+00   1.1240000e-01
  -2.0373882e+00   1.1240000e-01
  -2.0373882e+00   1.1260000e-01
  -2.0370168e+00   1.1260000e-01
  -2.0370168e+00   1.1280000e-01
  -2.0322515e+00   1.1280000e-01
  -2.0322515e+00   1.1300000e-01
  -2.0278568e+00   1.1300000e-01
  -2.0278568e+00   1.1320000e-01
  -2.0227441e+00   1.1320000e-01
  -2.0227441e+00   1.1340000e-01
  -2.0218945e+00   1.1340000e-01
  -2.0218945e+00   1.1360000e-01
  -2.0070541e+00   1.1360000e-01
  -2.0070541e+00   1.1380000e-01
  -2.0005277e+00   1.1380000e-01
  -2.0005277e+00   1.1400000e-01
  -1.9894515e+00   1.1400000e-01
  -1.9894515e+00   1.1420000e-01
  -1.9846555e+00   1.1420000e-01
  -1.9846555e+00   1.1440000e-01
  -1.9810998e+00   1.1440000e-01
  -1.9810998e+00   1.1460000e-01
  -1.9766516e+00   1.1460000e-01
  -1.9766516e+00   1.1480000e-01
  -1.9757344e+00   1.1480000e-01
  -1.9757344e+00   1.1500000e-01
  -1.9649672e+00   1.1500000e-01
  -1.9649672e+00   1.1520000e-01
  -1.9630456e+00   1.1520000e-01
  -1.9630456e+00   1.1540000e-01
  -1.9606313e+00   1.1540000e-01
  -1.9606313e+00   1.1560000e-01
  -1.9565118e+00   1.1560000e-01
  -1.9565118e+00   1.1580000e-01
  -1.9560090e+00   1.1580000e-01
  -1.9560090e+00   1.1600000e-01
  -1.9543671e+00   1.1600000e-01
  -1.9543671e+00   1.1620000e-01
  -1.9470975e+00   1.1620000e-01
  -1.9470975e+00   1.1640000e-01
  -1.9358025e+00   1.1640000e-01
  -1.9358025e+00   1.1660000e-01
  -1.9350340e+00   1.1660000e-01
  -1.9350340e+00   1.1680000e-01
  -1.9320657e+00   1.1680000e-01
  -1.9320657e+00   1.1700000e-01
  -1.9294793e+00   1.1700000e-01
  -1.9294793e+00   1.1720000e-01
  -1.9257956e+00   1.1720000e-01
  -1.9257956e+00   1.1740000e-01
  -1.9239500e+00   1.1740000e-01
  -1.9239500e+00   1.1760000e-01
  -1.9237836e+00   1.1760000e-01
  -1.9237836e+00   1.1780000e-01
  -1.9180843e+00   1.1780000e-01
  -1.9180843e+00   1.1800000e-01
  -1.9180497e+00   1.1800000e-01
  -1.9180497e+00   1.1820000e-01
  -1.9173780e+00   1.1820000e-01
  -1.9173780e+00   1.1840000e-01
  -1.9172331e+00   1.1840000e-01
  -1.9172331e+00   1.1860000e-01
  -1.9125073e+00   1.1860000e-01
  -1.9125073e+00   1.1880000e-01
  -1.8949685e+00   1.1880000e-01
  -1.8949685e+00   1.1900000e-01
  -1.8930213e+00   1.1900000e-01
  -1.8930213e+00   1.1920000e-01
  -1.8923371e+00   1.1920000e-01
  -1.8923371e+00   1.1940000e-01
  -1.8901990e+00   1.1940000e-01
  -1.8901990e+00   1.1960000e-01
  -1.8891056e+00   1.1960000e-01
  -1.8891056e+00   1.1980000e-01
  -1.8858161e+00   1.1980000e-01
  -1.8858161e+00   1.2000000e-01
  -1.8819750e+00   1.2000000e-01
  -1.8819750e+00   1.2020000e-01
  -1.8806315e+00   1.2020000e-01
  -1.8806315e+00   1.2040000e-01
  -1.8754719e+00   1.2040000e-01
  -1.8754719e+00   1.2060000e-01
  -1.8753951e+00   1.2060000e-01
  -1.8753951e+00   1.2080000e-01
  -1.8748754e+00   1.2080000e-01
  -1.8748754e+00   1.2100000e-01
  -1.8745738e+00   1.2100000e-01
  -1.8745738e+00   1.2120000e-01
  -1.8691313e+00   1.2120000e-01
  -1.8691313e+00   1.2140000e-01
  -1.8681287e+00   1.2140000e-01
  -1.8681287e+00   1.2160000e-01
  -1.8663233e+00   1.2160000e-01
  -1.8663233e+00   1.2180000e-01
  -1.8631918e+00   1.2180000e-01
  -1.8631918e+00   1.2200000e-01
  -1.8620413e+00   1.2200000e-01
  -1.8620413e+00   1.2220000e-01
  -1.8544832e+00   1.2220000e-01
  -1.8544832e+00   1.2240000e-01
  -1.8518490e+00   1.2240000e-01
  -1.8518490e+00   1.2260000e-01
  -1.8518448e+00   1.2260000e-01
  -1.8518448e+00   1.2280000e-01
  -1.8479917e+00   1.2280000e-01
  -1.8479917e+00   1.2300000e-01
  -1.8469594e+00   1.2300000e-01
  -1.8469594e+00   1.2320000e-01
  -1.8408748e+00   1.2320000e-01
  -1.8408748e+00   1.2340000e-01
  -1.8355036e+00   1.2340000e-01
  -1.8355036e+00   1.2360000e-01
  -1.8351383e+00   1.2360000e-01
  -1.8351383e+00   1.2380000e-01
  -1.8294444e+00   1.2380000e-01
  -1.8294444e+00   1.2400000e-01
  -1.8290306e+00   1.2400000e-01
  -1.8290306e+00   1.2420000e-01
  -1.8288133e+00   1.2420000e-01
  -1.8288133e+00   1.2440000e-01
  -1.8210029e+00   1.2440000e-01
  -1.8210029e+00   1.2460000e-01
  -1.8159492e+00   1.2460000e-01
  -1.8159492e+00   1.2480000e-01
  -1.8147247e+00   1.2480000e-01
  -1.8147247e+00   1.2500000e-01
  -1.8077764e+00   1.2500000e-01
  -1.8077764e+00   1.2520000e-01
  -1.8051069e+00   1.2520000e-01
  -1.8051069e+00   1.2540000e-01
  -1.8050258e+00   1.2540000e-01
  -1.8050258e+00   1.2560000e-01
  -1.7968902e+00   1.2560000e-01
  -1.7968902e+00   1.2580000e-01
  -1.7955029e+00   1.2580000e-01
  -1.7955029e+00   1.2600000e-01
  -1.7920936e+00   1.2600000e-01
  -1.7920936e+00   1.2620000e-01
  -1.7905295e+00   1.2620000e-01
  -1.7905295e+00   1.2640000e-01
  -1.7899414e+00   1.2640000e-01
  -1.7899414e+00   1.2660000e-01
  -1.7896691e+00   1.2660000e-01
  -1.7896691e+00   1.2680000e-01
  -1.7890719e+00   1.2680000e-01
  -1.7890719e+00   1.2700000e-01
  -1.7875780e+00   1.2700000e-01
  -1.7875780e+00   1.2720000e-01
  -1.7829878e+00   1.2720000e-01
  -1.7829878e+00   1.2740000e-01
  -1.7828079e+00   1.2740000e-01
  -1.7828079e+00   1.2760000e-01
  -1.7814274e+00   1.2760000e-01
  -1.7814274e+00   1.2780000e-01
  -1.7799398e+00   1.2780000e-01
  -1.7799398e+00   1.2800000e-01
  -1.7706254e+00   1.2800000e-01
  -1.7706254e+00   1.2820000e-01
  -1.7651382e+00   1.2820000e-01
  -1.7651382e+00   1.2840000e-01
  -1.7497205e+00   1.2840000e-01
  -1.7497205e+00   1.2860000e-01
  -1.7473042e+00   1.2860000e-01
  -1.7473042e+00   1.2880000e-01
  -1.7453914e+00   1.2880000e-01
  -1.7453914e+00   1.2900000e-01
  -1.7394755e+00   1.2900000e-01
  -1.7394755e+00   1.2920000e-01
  -1.7393646e+00   1.2920000e-01
  -1.7393646e+00   1.2940000e-01
  -1.7347850e+00   1.2940000e-01
  -1.7347850e+00   1.2960000e-01
  -1.7185193e+00   1.2960000e-01
  -1.7185193e+00   1.2980000e-01
  -1.7168637e+00   1.2980000e-01
  -1.7168637e+00   1.3000000e-01
  -1.7131459e+00   1.3000000e-01
  -1.7131459e+00   1.3020000e-01
  -1.7126871e+00   1.3020000e-01
  -1.7126871e+00   1.3040000e-01
  -1.7088540e+00   1.3040000e-01
  -1.7088540e+00   1.3060000e-01
  -1.7010315e+00   1.3060000e-01
  -1.7010315e+00   1.3080000e-01
  -1.6984063e+00   1.3080000e-01
  -1.6984063e+00   1.3100000e-01
  -1.6976778e+00   1.3100000e-01
  -1.6976778e+00   1.3120000e-01
  -1.6915307e+00   1.3120000e-01
  -1.6915307e+00   1.3140000e-01
  -1.6879340e+00   1.3140000e-01
  -1.6879340e+00   1.3160000e-01
  -1.6825801e+00   1.3160000e-01
  -1.6825801e+00   1.3180000e-01
  -1.6796674e+00   1.3180000e-01
  -1.6796674e+00   1.3200000e-01
  -1.6768753e+00   1.3200000e-01
  -1.6768753e+00   1.3220000e-01
  -1.6766832e+00   1.3220000e-01
  -1.6766832e+00   1.3240000e-01
  -1.6763098e+00   1.3240000e-01
  -1.6763098e+00   1.3260000e-01
  -1.6762594e+00   1.3260000e-01
  -1.6762594e+00   1.3280000e-01
  -1.6654203e+00   1.3280000e-01
  -1.6654203e+00   1.3300000e-01
  -1.6616489e+00   1.3300000e-01
  -1.6616489e+00   1.3320000e-01
  -1.6606234e+00   1.3320000e-01
  -1.6606234e+00   1.3340000e-01
  -1.6586811e+00   1.3340000e-01
  -1.6586811e+00   1.3360000e-01
  -1.6577067e+00   1.3360000e-01
  -1.6577067e+00   1.3380000e-01
  -1.6502815e+00   1.3380000e-01
  -1.6502815e+00   1.3400000e-01
  -1.6500470e+00   1.3400000e-01
  -1.6500470e+00   1.3420000e-01
  -1.6463571e+00   1.3420000e-01
  -1.6463571e+00   1.3440000e-01
  -1.6411763e+00   1.3440000e-01
  -1.6411763e+00   1.3460000e-01
  -1.6403819e+00   1.3460000e-01
  -1.6403819e+00   1.3480000e-01
  -1.6231155e+00   1.3480000e-01
  -1.6231155e+00   1.3500000e-01
  -1.6172078e+00   1.3500000e-01
  -1.6172078e+00   1.3520000e-01
  -1.6106351e+00   1.3520000e-01
  -1.6106351e+00   1.3540000e-01
  -1.6081734e+00   1.3540000e-01
  -1.6081734e+00   1.3560000e-01
  -1.6026905e+00   1.3560000e-01
  -1.6026905e+00   1.3580000e-01
  -1.5946935e+00   1.3580000e-01
  -1.5946935e+00   1.3600000e-01
  -1.5924499e+00   1.3600000e-01
  -1.5924499e+00   1.3620000e-01
  -1.5846204e+00   1.3620000e-01
  -1.5846204e+00   1.3640000e-01
  -1.5816476e+00   1.3640000e-01
  -1.5816476e+00   1.3660000e-01
  -1.5709836e+00   1.3660000e-01
  -1.5709836e+00   1.3680000e-01
  -1.5683116e+00   1.3680000e-01
  -1.5683116e+00   1.3700000e-01
  -1.5679689e+00   1.3700000e-01
  -1.5679689e+00   1.3720000e-01
  -1.5599344e+00   1.3720000e-01
  -1.5599344e+00   1.3740000e-01
  -1.5596296e+00   1.3740000e-01
  -1.5596296e+00   1.3760000e-01
  -1.5571439e+00   1.3760000e-01
  -1.5571439e+00   1.3780000e-01
  -1.5566460e+00   1.3780000e-01
  -1.5566460e+00   1.3800000e-01
  -1.5501910e+00   1.3800000e-01
  -1.5501910e+00   1.3820000e-01
  -1.5501075e+00   1.3820000e-01
  -1.5501075e+00   1.3840000e-01
  -1.5455795e+00   1.3840000e-01
  -1.5455795e+00   1.3860000e-01
  -1.5380455e+00   1.3860000e-01
  -1.5380455e+00   1.3880000e-01
  -1.5313629e+00   1.3880000e-01
  -1.5313629e+00   1.3900000e-01
  -1.5312804e+00   1.3900000e-01
  -1.5312804e+00   1.3920000e-01
  -1.5301327e+00   1.3920000e-01
  -1.5301327e+00   1.3940000e-01
  -1.5246801e+00   1.3940000e-01
  -1.5246801e+00   1.3960000e-01
  -1.5218598e+00   1.3960000e-01
  -1.5218598e+00   1.3980000e-01
  -1.5191955e+00   1.3980000e-01
  -1.5191955e+00   1.4000000e-01
  -1.5181816e+00   1.4000000e-01
  -1.5181816e+00   1.4020000e-01
  -1.5095011e+00   1.4020000e-01
  -1.5095011e+00   1.4040000e-01
  -1.5087227e+00   1.4040000e-01
  -1.5087227e+00   1.4060000e-01
  -1.5078173e+00   1.4060000e-01
  -1.5078173e+00   1.4080000e-01
  -1.5055060e+00   1.4080000e-01
  -1.5055060e+00   1.4100000e-01
  -1.5002207e+00   1.4100000e-01
  -1.5002207e+00   1.4120000e-01
  -1.4942460e+00   1.4120000e-01
  -1.4942460e+00   1.4140000e-01
  -1.4901610e+00   1.4140000e-01
  -1.4901610e+00   1.4160000e-01
  -1.4835718e+00   1.4160000e-01
  -1.4835718e+00   1.4180000e-01
  -1.4822932e+00   1.4180000e-01
  -1.4822932e+00   1.4200000e-01
  -1.4814277e+00   1.4200000e-01
  -1.4814277e+00   1.4220000e-01
  -1.4754037e+00   1.4220000e-01
  -1.4754037e+00   1.4240000e-01
  -1.4735614e+00   1.4240000e-01
  -1.4735614e+00   1.4260000e-01
  -1.4713682e+00   1.4260000e-01
  -1.4713682e+00   1.4280000e-01
  -1.4706473e+00   1.4280000e-01
  -1.4706473e+00   1.4300000e-01
  -1.4677809e+00   1.4300000e-01
  -1.4677809e+00   1.4320000e-01
  -1.4674482e+00   1.4320000e-01
  -1.4674482e+00   1.4340000e-01
  -1.4628696e+00   1.4340000e-01
  -1.4628696e+00   1.4360000e-01
  -1.4590900e+00   1.4360000e-01
  -1.4590900e+00   1.4380000e-01
  -1.4554361e+00   1.4380000e-01
  -1.4554361e+00   1.4400000e-01
  -1.4450316e+00   1.4400000e-01
  -1.4450316e+00   1.4420000e-01
  -1.4423924e+00   1.4420000e-01
  -1.4423924e+00   1.4440000e-01
  -1.4420091e+00   1.4440000e-01
  -1.4420091e+00   1.4460000e-01
  -1.4341554e+00   1.4460000e-01
  -1.4341554e+00   1.4480000e-01
  -1.4320317e+00   1.4480000e-01
  -1.4320317e+00   1.4500000e-01
  -1.4229313e+00   1.4500000e-01
  -1.4229313e+00   1.4520000e-01
  -1.4227367e+00   1.4520000e-01
  -1.4227367e+00   1.4540000e-01
  -1.4211382e+00   1.4540000e-01
  -1.4211382e+00   1.4560000e-01
  -1.4168840e+00   1.4560000e-01
  -1.4168840e+00   1.4580000e-01
  -1.4166665e+00   1.4580000e-01
  -1.4166665e+00   1.4600000e-01
  -1.4092507e+00   1.4600000e-01
  -1.4092507e+00   1.4620000e-01
  -1.4063422e+00   1.4620000e-01
  -1.4063422e+00   1.4640000e-01
  -1.4021673e+00   1.4640000e-01
  -1.4021673e+00   1.4660000e-01
  -1.3972181e+00   1.4660000e-01
  -1.3972181e+00   1.4680000e-01
  -1.3916443e+00   1.4680000e-01
  -1.3916443e+00   1.4700000e-01
  -1.3908249e+00   1.4700000e-01
  -1.3908249e+00   1.4720000e-01
  -1.3905864e+00   1.4720000e-01
  -1.3905864e+00   1.4740000e-01
  -1.3851142e+00   1.4740000e-01
  -1.3851142e+00   1.4760000e-01
  -1.3776945e+00   1.4760000e-01
  -1.3776945e+00   1.4780000e-01
  -1.3687671e+00   1.4780000e-01
  -1.3687671e+00   1.4800000e-01
  -1.3660443e+00   1.4800000e-01
  -1.3660443e+00   1.4820000e-01
  -1.3645502e+00   1.4820000e-01
  -1.3645502e+00   1.4840000e-01
  -1.3633271e+00   1.4840000e-01
  -1.3633271e+00   1.4860000e-01
  -1.3597637e+00   1.4860000e-01
  -1.3597637e+00   1.4880000e-01
  -1.3567721e+00   1.4880000e-01
  -1.3567721e+00   1.4900000e-01
  -1.3461631e+00   1.4900000e-01
  -1.3461631e+00   1.4920000e-01
  -1.3426648e+00   1.4920000e-01
  -1.3426648e+00   1.4940000e-01
  -1.3402140e+00   1.4940000e-01
  -1.3402140e+00   1.4960000e-01
  -1.3369023e+00   1.4960000e-01
  -1.3369023e+00   1.4980000e-01
  -1.3323887e+00   1.4980000e-01
  -1.3323887e+00   1.5000000e-01
  -1.3293987e+00   1.5000000e-01
  -1.3293987e+00   1.5020000e-01
  -1.3245791e+00   1.5020000e-01
  -1.3245791e+00   1.5040000e-01
  -1.3204566e+00   1.5040000e-01
  -1.3204566e+00   1.5060000e-01
  -1.3201245e+00   1.5060000e-01
  -1.3201245e+00   1.5080000e-01
  -1.3184833e+00   1.5080000e-01
  -1.3184833e+00   1.5100000e-01
  -1.3181097e+00   1.5100000e-01
  -1.3181097e+00   1.5120000e-01
  -1.3162253e+00   1.5120000e-01
  -1.3162253e+00   1.5140000e-01
  -1.3143778e+00   1.5140000e-01
  -1.3143778e+00   1.5160000e-01
  -1.3140678e+00   1.5160000e-01
  -1.3140678e+00   1.5180000e-01
  -1.3105210e+00   1.5180000e-01
  -1.3105210e+00   1.5200000e-01
  -1.3015147e+00   1.5200000e-01
  -1.3015147e+00   1.5220000e-01
  -1.2999624e+00   1.5220000e-01
  -1.2999624e+00   1.5240000e-01
  -1.2992103e+00   1.5240000e-01
  -1.2992103e+00   1.5260000e-01
  -1.2964802e+00   1.5260000e-01
  -1.2964802e+00   1.5280000e-01
  -1.2946172e+00   1.5280000e-01
  -1.2946172e+00   1.5300000e-01
  -1.2930845e+00   1.5300000e-01
  -1.2930845e+00   1.5320000e-01
  -1.2887148e+00   1.5320000e-01
  -1.2887148e+00   1.5340000e-01
  -1.2885049e+00   1.5340000e-01
  -1.2885049e+00   1.5360000e-01
  -1.2830206e+00   1.5360000e-01
  -1.2830206e+00   1.5380000e-01
  -1.2805282e+00   1.5380000e-01
  -1.2805282e+00   1.5400000e-01
  -1.2789842e+00   1.5400000e-01
  -1.2789842e+00   1.5420000e-01
  -1.2762885e+00   1.5420000e-01
  -1.2762885e+00   1.5440000e-01
  -1.2736982e+00   1.5440000e-01
  -1.2736982e+00   1.5460000e-01
  -1.2711690e+00   1.5460000e-01
  -1.2711690e+00   1.5480000e-01
  -1.2669502e+00   1.5480000e-01
  -1.2669502e+00   1.5500000e-01
  -1.2647488e+00   1.5500000e-01
  -1.2647488e+00   1.5520000e-01
  -1.2628451e+00   1.5520000e-01
  -1.2628451e+00   1.5540000e-01
  -1.2625382e+00   1.5540000e-01
  -1.2625382e+00   1.5560000e-01
  -1.2560657e+00   1.5560000e-01
  -1.2560657e+00   1.5580000e-01
  -1.2557902e+00   1.5580000e-01
  -1.2557902e+00   1.5600000e-01
  -1.2530981e+00   1.5600000e-01
  -1.2530981e+00   1.5620000e-01
  -1.2514950e+00   1.5620000e-01
  -1.2514950e+00   1.5640000e-01
  -1.2485340e+00   1.5640000e-01
  -1.2485340e+00   1.5660000e-01
  -1.2440195e+00   1.5660000e-01
  -1.2440195e+00   1.5680000e-01
  -1.2391974e+00   1.5680000e-01
  -1.2391974e+00   1.5700000e-01
  -1.2383794e+00   1.5700000e-01
  -1.2383794e+00   1.5720000e-01
  -1.2365014e+00   1.5720000e-01
  -1.2365014e+00   1.5740000e-01
  -1.2330461e+00   1.5740000e-01
  -1.2330461e+00   1.5760000e-01
  -1.2294084e+00   1.5760000e-01
  -1.2294084e+00   1.5780000e-01
  -1.2279056e+00   1.5780000e-01
  -1.2279056e+00   1.5800000e-01
  -1.2207271e+00   1.5800000e-01
  -1.2207271e+00   1.5820000e-01
  -1.2186759e+00   1.5820000e-01
  -1.2186759e+00   1.5840000e-01
  -1.2185707e+00   1.5840000e-01
  -1.2185707e+00   1.5860000e-01
  -1.2165531e+00   1.5860000e-01
  -1.2165531e+00   1.5880000e-01
  -1.2102322e+00   1.5880000e-01
  -1.2102322e+00   1.5900000e-01
  -1.2097903e+00   1.5900000e-01
  -1.2097903e+00   1.5920000e-01
  -1.2070486e+00   1.5920000e-01
  -1.2070486e+00   1.5940000e-01
  -1.2069309e+00   1.5940000e-01
  -1.2069309e+00   1.5960000e-01
  -1.2061060e+00   1.5960000e-01
  -1.2061060e+00   1.5980000e-01
  -1.2048515e+00   1.5980000e-01
  -1.2048515e+00   1.6000000e-01
  -1.2048245e+00   1.6000000e-01
  -1.2048245e+00   1.6020000e-01
  -1.2035914e+00   1.6020000e-01
  -1.2035914e+00   1.6040000e-01
  -1.2010864e+00   1.6040000e-01
  -1.2010864e+00   1.6060000e-01
  -1.1991826e+00   1.6060000e-01
  -1.1991826e+00   1.6080000e-01
  -1.1973640e+00   1.6080000e-01
  -1.1973640e+00   1.6100000e-01
  -1.1956714e+00   1.6100000e-01
  -1.1956714e+00   1.6120000e-01
  -1.1939789e+00   1.6120000e-01
  -1.1939789e+00   1.6140000e-01
  -1.1917826e+00   1.6140000e-01
  -1.1917826e+00   1.6160000e-01
  -1.1902796e+00   1.6160000e-01
  -1.1902796e+00   1.6180000e-01
  -1.1886728e+00   1.6180000e-01
  -1.1886728e+00   1.6200000e-01
  -1.1840230e+00   1.6200000e-01
  -1.1840230e+00   1.6220000e-01
  -1.1825304e+00   1.6220000e-01
  -1.1825304e+00   1.6240000e-01
  -1.1824379e+00   1.6240000e-01
  -1.1824379e+00   1.6260000e-01
  -1.1814847e+00   1.6260000e-01
  -1.1814847e+00   1.6280000e-01
  -1.1802372e+00   1.6280000e-01
  -1.1802372e+00   1.6300000e-01
  -1.1776497e+00   1.6300000e-01
  -1.1776497e+00   1.6320000e-01
  -1.1663919e+00   1.6320000e-01
  -1.1663919e+00   1.6340000e-01
  -1.1632783e+00   1.6340000e-01
  -1.1632783e+00   1.6360000e-01
  -1.1610309e+00   1.6360000e-01
  -1.1610309e+00   1.6380000e-01
  -1.1544633e+00   1.6380000e-01
  -1.1544633e+00   1.6400000e-01
  -1.1485912e+00   1.6400000e-01
  -1.1485912e+00   1.6420000e-01
  -1.1474877e+00   1.6420000e-01
  -1.1474877e+00   1.6440000e-01
  -1.1420128e+00   1.6440000e-01
  -1.1420128e+00   1.6460000e-01
  -1.1375436e+00   1.6460000e-01
  -1.1375436e+00   1.6480000e-01
  -1.1342213e+00   1.6480000e-01
  -1.1342213e+00   1.6500000e-01
  -1.1269900e+00   1.6500000e-01
  -1.1269900e+00   1.6520000e-01
  -1.1243786e+00   1.6520000e-01
  -1.1243786e+00   1.6540000e-01
  -1.1235244e+00   1.6540000e-01
  -1.1235244e+00   1.6560000e-01
  -1.1206234e+00   1.6560000e-01
  -1.1206234e+00   1.6580000e-01
  -1.1187276e+00   1.6580000e-01
  -1.1187276e+00   1.6600000e-01
  -1.1175048e+00   1.6600000e-01
  -1.1175048e+00   1.6620000e-01
  -1.1143087e+00   1.6620000e-01
  -1.1143087e+00   1.6640000e-01
  -1.1115948e+00   1.6640000e-01
  -1.1115948e+00   1.6660000e-01
  -1.1110996e+00   1.6660000e-01
  -1.1110996e+00   1.6680000e-01
  -1.1105583e+00   1.6680000e-01
  -1.1105583e+00   1.6700000e-01
  -1.1050221e+00   1.6700000e-01
  -1.1050221e+00   1.6720000e-01
  -1.0979750e+00   1.6720000e-01
  -1.0979750e+00   1.6740000e-01
  -1.0975632e+00   1.6740000e-01
  -1.0975632e+00   1.6760000e-01
  -1.0922990e+00   1.6760000e-01
  -1.0922990e+00   1.6780000e-01
  -1.0916157e+00   1.6780000e-01
  -1.0916157e+00   1.6800000e-01
  -1.0893054e+00   1.6800000e-01
  -1.0893054e+00   1.6820000e-01
  -1.0870396e+00   1.6820000e-01
  -1.0870396e+00   1.6840000e-01
  -1.0816388e+00   1.6840000e-01
  -1.0816388e+00   1.6860000e-01
  -1.0801262e+00   1.6860000e-01
  -1.0801262e+00   1.6880000e-01
  -1.0638037e+00   1.6880000e-01
  -1.0638037e+00   1.6900000e-01
  -1.0629109e+00   1.6900000e-01
  -1.0629109e+00   1.6920000e-01
  -1.0619959e+00   1.6920000e-01
  -1.0619959e+00   1.6940000e-01
  -1.0560261e+00   1.6940000e-01
  -1.0560261e+00   1.6960000e-01
  -1.0545050e+00   1.6960000e-01
  -1.0545050e+00   1.6980000e-01
  -1.0522146e+00   1.6980000e-01
  -1.0522146e+00   1.7000000e-01
  -1.0513328e+00   1.7000000e-01
  -1.0513328e+00   1.7020000e-01
  -1.0513133e+00   1.7020000e-01
  -1.0513133e+00   1.7040000e-01
  -1.0511438e+00   1.7040000e-01
  -1.0511438e+00   1.7060000e-01
  -1.0502888e+00   1.7060000e-01
  -1.0502888e+00   1.7080000e-01
  -1.0482297e+00   1.7080000e-01
  -1.0482297e+00   1.7100000e-01
  -1.0468173e+00   1.7100000e-01
  -1.0468173e+00   1.7120000e-01
  -1.0448620e+00   1.7120000e-01
  -1.0448620e+00   1.7140000e-01
  -1.0403198e+00   1.7140000e-01
  -1.0403198e+00   1.7160000e-01
  -1.0388562e+00   1.7160000e-01
  -1.0388562e+00   1.7180000e-01
  -1.0380274e+00   1.7180000e-01
  -1.0380274e+00   1.7200000e-01
  -1.0347676e+00   1.7200000e-01
  -1.0347676e+00   1.7220000e-01
  -1.0311902e+00   1.7220000e-01
  -1.0311902e+00   1.7240000e-01
  -1.0269850e+00   1.7240000e-01
  -1.0269850e+00   1.7260000e-01
  -1.0228715e+00   1.7260000e-01
  -1.0228715e+00   1.7280000e-01
  -1.0190562e+00   1.7280000e-01
  -1.0190562e+00   1.7300000e-01
  -1.0179718e+00   1.7300000e-01
  -1.0179718e+00   1.7320000e-01
  -1.0177748e+00   1.7320000e-01
  -1.0177748e+00   1.7340000e-01
  -1.0162215e+00   1.7340000e-01
  -1.0162215e+00   1.7360000e-01
  -1.0114017e+00   1.7360000e-01
  -1.0114017e+00   1.7380000e-01
  -1.0097202e+00   1.7380000e-01
  -1.0097202e+00   1.7400000e-01
  -1.0096550e+00   1.7400000e-01
  -1.0096550e+00   1.7420000e-01
  -1.0076646e+00   1.7420000e-01
  -1.0076646e+00   1.7440000e-01
  -1.0064439e+00   1.7440000e-01
  -1.0064439e+00   1.7460000e-01
  -1.0044306e+00   1.7460000e-01
  -1.0044306e+00   1.7480000e-01
  -1.0024808e+00   1.7480000e-01
  -1.0024808e+00   1.7500000e-01
  -1.0019048e+00   1.7500000e-01
  -1.0019048e+00   1.7520000e-01
  -9.9989356e-01   1.7520000e-01
  -9.9989356e-01   1.7540000e-01
  -9.9985028e-01   1.7540000e-01
  -9.9985028e-01   1.7560000e-01
  -9.9896382e-01   1.7560000e-01
  -9.9896382e-01   1.7580000e-01
  -9.9497212e-01   1.7580000e-01
  -9.9497212e-01   1.7600000e-01
  -9.8836362e-01   1.7600000e-01
  -9.8836362e-01   1.7620000e-01
  -9.7554489e-01   1.7620000e-01
  -9.7554489e-01   1.7640000e-01
  -9.7335798e-01   1.7640000e-01
  -9.7335798e-01   1.7660000e-01
  -9.7235745e-01   1.7660000e-01
  -9.7235745e-01   1.7680000e-01
  -9.7166638e-01   1.7680000e-01
  -9.7166638e-01   1.7700000e-01
  -9.6445260e-01   1.7700000e-01
  -9.6445260e-01   1.7720000e-01
  -9.5564203e-01   1.7720000e-01
  -9.5564203e-01   1.7740000e-01
  -9.5548109e-01   1.7740000e-01
  -9.5548109e-01   1.7760000e-01
  -9.5373161e-01   1.7760000e-01
  -9.5373161e-01   1.7780000e-01
  -9.5079784e-01   1.7780000e-01
  -9.5079784e-01   1.7800000e-01
  -9.4453583e-01   1.7800000e-01
  -9.4453583e-01   1.7820000e-01
  -9.4204425e-01   1.7820000e-01
  -9.4204425e-01   1.7840000e-01
  -9.3608117e-01   1.7840000e-01
  -9.3608117e-01   1.7860000e-01
  -9.3333959e-01   1.7860000e-01
  -9.3333959e-01   1.7880000e-01
  -9.3298164e-01   1.7880000e-01
  -9.3298164e-01   1.7900000e-01
  -9.3127789e-01   1.7900000e-01
  -9.3127789e-01   1.7920000e-01
  -9.2632671e-01   1.7920000e-01
  -9.2632671e-01   1.7940000e-01
  -9.2424163e-01   1.7940000e-01
  -9.2424163e-01   1.7960000e-01
  -9.2215860e-01   1.7960000e-01
  -9.2215860e-01   1.7980000e-01
  -9.2208518e-01   1.7980000e-01
  -9.2208518e-01   1.8000000e-01
  -9.2102914e-01   1.8000000e-01
  -9.2102914e-01   1.8020000e-01
  -9.2072341e-01   1.8020000e-01
  -9.2072341e-01   1.8040000e-01
  -9.1850395e-01   1.8040000e-01
  -9.1850395e-01   1.8060000e-01
  -9.1523066e-01   1.8060000e-01
  -9.1523066e-01   1.8080000e-01
  -9.1236994e-01   1.8080000e-01
  -9.1236994e-01   1.8100000e-01
  -9.1220163e-01   1.8100000e-01
  -9.1220163e-01   1.8120000e-01
  -9.0796520e-01   1.8120000e-01
  -9.0796520e-01   1.8140000e-01
  -9.0649656e-01   1.8140000e-01
  -9.0649656e-01   1.8160000e-01
  -9.0410538e-01   1.8160000e-01
  -9.0410538e-01   1.8180000e-01
  -9.0096859e-01   1.8180000e-01
  -9.0096859e-01   1.8200000e-01
  -8.9912740e-01   1.8200000e-01
  -8.9912740e-01   1.8220000e-01
  -8.9860631e-01   1.8220000e-01
  -8.9860631e-01   1.8240000e-01
  -8.9392366e-01   1.8240000e-01
  -8.9392366e-01   1.8260000e-01
  -8.9293922e-01   1.8260000e-01
  -8.9293922e-01   1.8280000e-01
  -8.8595185e-01   1.8280000e-01
  -8.8595185e-01   1.8300000e-01
  -8.8407178e-01   1.8300000e-01
  -8.8407178e-01   1.8320000e-01
  -8.8084017e-01   1.8320000e-01
  -8.8084017e-01   1.8340000e-01
  -8.7508399e-01   1.8340000e-01
  -8.7508399e-01   1.8360000e-01
  -8.6955961e-01   1.8360000e-01
  -8.6955961e-01   1.8380000e-01
  -8.6940618e-01   1.8380000e-01
  -8.6940618e-01   1.8400000e-01
  -8.6546420e-01   1.8400000e-01
  -8.6546420e-01   1.8420000e-01
  -8.6432362e-01   1.8420000e-01
  -8.6432362e-01   1.8440000e-01
  -8.6213914e-01   1.8440000e-01
  -8.6213914e-01   1.8460000e-01
  -8.5923896e-01   1.8460000e-01
  -8.5923896e-01   1.8480000e-01
  -8.5877308e-01   1.8480000e-01
  -8.5877308e-01   1.8500000e-01
  -8.5795526e-01   1.8500000e-01
  -8.5795526e-01   1.8520000e-01
  -8.5736205e-01   1.8520000e-01
  -8.5736205e-01   1.8540000e-01
  -8.5656156e-01   1.8540000e-01
  -8.5656156e-01   1.8560000e-01
  -8.5528607e-01   1.8560000e-01
  -8.5528607e-01   1.8580000e-01
  -8.5463577e-01   1.8580000e-01
  -8.5463577e-01   1.8600000e-01
  -8.5419560e-01   1.8600000e-01
  -8.5419560e-01   1.8620000e-01
  -8.5400176e-01   1.8620000e-01
  -8.5400176e-01   1.8640000e-01
  -8.5392083e-01   1.8640000e-01
  -8.5392083e-01   1.8660000e-01
  -8.5257474e-01   1.8660000e-01
  -8.5257474e-01   1.8680000e-01
  -8.4926975e-01   1.8680000e-01
  -8.4926975e-01   1.8700000e-01
  -8.4917622e-01   1.8700000e-01
  -8.4917622e-01   1.8720000e-01
  -8.4760947e-01   1.8720000e-01
  -8.4760947e-01   1.8740000e-01
  -8.4615645e-01   1.8740000e-01
  -8.4615645e-01   1.8760000e-01
  -8.4056665e-01   1.8760000e-01
  -8.4056665e-01   1.8780000e-01
  -8.4000593e-01   1.8780000e-01
  -8.4000593e-01   1.8800000e-01
  -8.3821002e-01   1.8800000e-01
  -8.3821002e-01   1.8820000e-01
  -8.3192470e-01   1.8820000e-01
  -8.3192470e-01   1.8840000e-01
  -8.3049554e-01   1.8840000e-01
  -8.3049554e-01   1.8860000e-01
  -8.2961992e-01   1.8860000e-01
  -8.2961992e-01   1.8880000e-01
  -8.2919816e-01   1.8880000e-01
  -8.2919816e-01   1.8900000e-01
  -8.2490803e-01   1.8900000e-01
  -8.2490803e-01   1.8920000e-01
  -8.2423708e-01   1.8920000e-01
  -8.2423708e-01   1.8940000e-01
  -8.2281496e-01   1.8940000e-01
  -8.2281496e-01   1.8960000e-01
  -8.2186073e-01   1.8960000e-01
  -8.2186073e-01   1.8980000e-01
  -8.1312034e-01   1.8980000e-01
  -8.1312034e-01   1.9000000e-01
  -8.0773140e-01   1.9000000e-01
  -8.0773140e-01   1.9020000e-01
  -8.0535047e-01   1.9020000e-01
  -8.0535047e-01   1.9040000e-01
  -8.0373919e-01   1.9040000e-01
  -8.0373919e-01   1.9060000e-01
  -8.0217191e-01   1.9060000e-01
  -8.0217191e-01   1.9080000e-01
  -8.0082102e-01   1.9080000e-01
  -8.0082102e-01   1.9100000e-01
  -7.9805608e-01   1.9100000e-01
  -7.9805608e-01   1.9120000e-01
  -7.9673873e-01   1.9120000e-01
  -7.9673873e-01   1.9140000e-01
  -7.9351221e-01   1.9140000e-01
  -7.9351221e-01   1.9160000e-01
  -7.9015491e-01   1.9160000e-01
  -7.9015491e-01   1.9180000e-01
  -7.8292574e-01   1.9180000e-01
  -7.8292574e-01   1.9200000e-01
  -7.8254986e-01   1.9200000e-01
  -7.8254986e-01   1.9220000e-01
  -7.8143606e-01   1.9220000e-01
  -7.8143606e-01   1.9240000e-01
  -7.8111866e-01   1.9240000e-01
  -7.8111866e-01   1.9260000e-01
  -7.7987209e-01   1.9260000e-01
  -7.7987209e-01   1.9280000e-01
  -7.7864937e-01   1.9280000e-01
  -7.7864937e-01   1.9300000e-01
  -7.7827093e-01   1.9300000e-01
  -7.7827093e-01   1.9320000e-01
  -7.7645447e-01   1.9320000e-01
  -7.7645447e-01   1.9340000e-01
  -7.7557953e-01   1.9340000e-01
  -7.7557953e-01   1.9360000e-01
  -7.7551009e-01   1.9360000e-01
  -7.7551009e-01   1.9380000e-01
  -7.7464907e-01   1.9380000e-01
  -7.7464907e-01   1.9400000e-01
  -7.7192223e-01   1.9400000e-01
  -7.7192223e-01   1.9420000e-01
  -7.7103626e-01   1.9420000e-01
  -7.7103626e-01   1.9440000e-01
  -7.7033447e-01   1.9440000e-01
  -7.7033447e-01   1.9460000e-01
  -7.6908235e-01   1.9460000e-01
  -7.6908235e-01   1.9480000e-01
  -7.6699530e-01   1.9480000e-01
  -7.6699530e-01   1.9500000e-01
  -7.6602477e-01   1.9500000e-01
  -7.6602477e-01   1.9520000e-01
  -7.5503033e-01   1.9520000e-01
  -7.5503033e-01   1.9540000e-01
  -7.5312189e-01   1.9540000e-01
  -7.5312189e-01   1.9560000e-01
  -7.5056732e-01   1.9560000e-01
  -7.5056732e-01   1.9580000e-01
  -7.4960301e-01   1.9580000e-01
  -7.4960301e-01   1.9600000e-01
  -7.4853114e-01   1.9600000e-01
  -7.4853114e-01   1.9620000e-01
  -7.4829116e-01   1.9620000e-01
  -7.4829116e-01   1.9640000e-01
  -7.4762929e-01   1.9640000e-01
  -7.4762929e-01   1.9660000e-01
  -7.4664833e-01   1.9660000e-01
  -7.4664833e-01   1.9680000e-01
  -7.4155034e-01   1.9680000e-01
  -7.4155034e-01   1.9700000e-01
  -7.3868437e-01   1.9700000e-01
  -7.3868437e-01   1.9720000e-01
  -7.3365988e-01   1.9720000e-01
  -7.3365988e-01   1.9740000e-01
  -7.3307828e-01   1.9740000e-01
  -7.3307828e-01   1.9760000e-01
  -7.3022491e-01   1.9760000e-01
  -7.3022491e-01   1.9780000e-01
  -7.2874091e-01   1.9780000e-01
  -7.2874091e-01   1.9800000e-01
  -7.2327879e-01   1.9800000e-01
  -7.2327879e-01   1.9820000e-01
  -7.1991598e-01   1.9820000e-01
  -7.1991598e-01   1.9840000e-01
  -7.1871801e-01   1.9840000e-01
  -7.1871801e-01   1.9860000e-01
  -7.1754773e-01   1.9860000e-01
  -7.1754773e-01   1.9880000e-01
  -7.1653429e-01   1.9880000e-01
  -7.1653429e-01   1.9900000e-01
  -7.1623964e-01   1.9900000e-01
  -7.1623964e-01   1.9920000e-01
  -7.1622545e-01   1.9920000e-01
  -7.1622545e-01   1.9940000e-01
  -7.1524620e-01   1.9940000e-01
  -7.1524620e-01   1.9960000e-01
  -7.1496439e-01   1.9960000e-01
  -7.1496439e-01   1.9980000e-01
  -7.1494415e-01   1.9980000e-01
  -7.1494415e-01   2.0000000e-01
  -7.1277639e-01   2.0000000e-01
  -7.1277639e-01   2.0020000e-01
  -7.1265356e-01   2.0020000e-01
  -7.1265356e-01   2.0040000e-01
  -7.1049834e-01   2.0040000e-01
  -7.1049834e-01   2.0060000e-01
  -7.0755959e-01   2.0060000e-01
  -7.0755959e-01   2.0080000e-01
  -7.0124137e-01   2.0080000e-01
  -7.0124137e-01   2.0100000e-01
  -7.0065478e-01   2.0100000e-01
  -7.0065478e-01   2.0120000e-01
  -6.9945309e-01   2.0120000e-01
  -6.9945309e-01   2.0140000e-01
  -6.9424918e-01   2.0140000e-01
  -6.9424918e-01   2.0160000e-01
  -6.9363980e-01   2.0160000e-01
  -6.9363980e-01   2.0180000e-01
  -6.9244140e-01   2.0180000e-01
  -6.9244140e-01   2.0200000e-01
  -6.9168229e-01   2.0200000e-01
  -6.9168229e-01   2.0220000e-01
  -6.8896088e-01   2.0220000e-01
  -6.8896088e-01   2.0240000e-01
  -6.8837068e-01   2.0240000e-01
  -6.8837068e-01   2.0260000e-01
  -6.8740190e-01   2.0260000e-01
  -6.8740190e-01   2.0280000e-01
  -6.8682426e-01   2.0280000e-01
  -6.8682426e-01   2.0300000e-01
  -6.8458856e-01   2.0300000e-01
  -6.8458856e-01   2.0320000e-01
  -6.8277483e-01   2.0320000e-01
  -6.8277483e-01   2.0340000e-01
  -6.8241305e-01   2.0340000e-01
  -6.8241305e-01   2.0360000e-01
  -6.8233599e-01   2.0360000e-01
  -6.8233599e-01   2.0380000e-01
  -6.7966786e-01   2.0380000e-01
  -6.7966786e-01   2.0400000e-01
  -6.7695220e-01   2.0400000e-01
  -6.7695220e-01   2.0420000e-01
  -6.7161526e-01   2.0420000e-01
  -6.7161526e-01   2.0440000e-01
  -6.6903285e-01   2.0440000e-01
  -6.6903285e-01   2.0460000e-01
  -6.6750160e-01   2.0460000e-01
  -6.6750160e-01   2.0480000e-01
  -6.6586665e-01   2.0480000e-01
  -6.6586665e-01   2.0500000e-01
  -6.6490131e-01   2.0500000e-01
  -6.6490131e-01   2.0520000e-01
  -6.6082146e-01   2.0520000e-01
  -6.6082146e-01   2.0540000e-01
  -6.5949763e-01   2.0540000e-01
  -6.5949763e-01   2.0560000e-01
  -6.5872916e-01   2.0560000e-01
  -6.5872916e-01   2.0580000e-01
  -6.5823609e-01   2.0580000e-01
  -6.5823609e-01   2.0600000e-01
  -6.5727769e-01   2.0600000e-01
  -6.5727769e-01   2.0620000e-01
  -6.5681083e-01   2.0620000e-01
  -6.5681083e-01   2.0640000e-01
  -6.5335285e-01   2.0640000e-01
  -6.5335285e-01   2.0660000e-01
  -6.5104234e-01   2.0660000e-01
  -6.5104234e-01   2.0680000e-01
  -6.5103747e-01   2.0680000e-01
  -6.5103747e-01   2.0700000e-01
  -6.4462200e-01   2.0700000e-01
  -6.4462200e-01   2.0720000e-01
  -6.4139983e-01   2.0720000e-01
  -6.4139983e-01   2.0740000e-01
  -6.3685818e-01   2.0740000e-01
  -6.3685818e-01   2.0760000e-01
  -6.3651206e-01   2.0760000e-01
  -6.3651206e-01   2.0780000e-01
  -6.3368296e-01   2.0780000e-01
  -6.3368296e-01   2.0800000e-01
  -6.3116036e-01   2.0800000e-01
  -6.3116036e-01   2.0820000e-01
  -6.2901133e-01   2.0820000e-01
  -6.2901133e-01   2.0840000e-01
  -6.2616283e-01   2.0840000e-01
  -6.2616283e-01   2.0860000e-01
  -6.2596639e-01   2.0860000e-01
  -6.2596639e-01   2.0880000e-01
  -6.2545437e-01   2.0880000e-01
  -6.2545437e-01   2.0900000e-01
  -6.2492673e-01   2.0900000e-01
  -6.2492673e-01   2.0920000e-01
  -6.2218197e-01   2.0920000e-01
  -6.2218197e-01   2.0940000e-01
  -6.2213228e-01   2.0940000e-01
  -6.2213228e-01   2.0960000e-01
  -6.1771964e-01   2.0960000e-01
  -6.1771964e-01   2.0980000e-01
  -6.1429803e-01   2.0980000e-01
  -6.1429803e-01   2.1000000e-01
  -6.1421451e-01   2.1000000e-01
  -6.1421451e-01   2.1020000e-01
  -6.1412069e-01   2.1020000e-01
  -6.1412069e-01   2.1040000e-01
  -6.1260893e-01   2.1040000e-01
  -6.1260893e-01   2.1060000e-01
  -6.0208035e-01   2.1060000e-01
  -6.0208035e-01   2.1080000e-01
  -6.0083143e-01   2.1080000e-01
  -6.0083143e-01   2.1100000e-01
  -6.0047034e-01   2.1100000e-01
  -6.0047034e-01   2.1120000e-01
  -6.0014267e-01   2.1120000e-01
  -6.0014267e-01   2.1140000e-01
  -5.9746695e-01   2.1140000e-01
  -5.9746695e-01   2.1160000e-01
  -5.9421353e-01   2.1160000e-01
  -5.9421353e-01   2.1180000e-01
  -5.8479870e-01   2.1180000e-01
  -5.8479870e-01   2.1200000e-01
  -5.8126449e-01   2.1200000e-01
  -5.8126449e-01   2.1220000e-01
  -5.8056973e-01   2.1220000e-01
  -5.8056973e-01   2.1240000e-01
  -5.8031907e-01   2.1240000e-01
  -5.8031907e-01   2.1260000e-01
  -5.7914024e-01   2.1260000e-01
  -5.7914024e-01   2.1280000e-01
  -5.7481723e-01   2.1280000e-01
  -5.7481723e-01   2.1300000e-01
  -5.7164155e-01   2.1300000e-01
  -5.7164155e-01   2.1320000e-01
  -5.7136082e-01   2.1320000e-01
  -5.7136082e-01   2.1340000e-01
  -5.6751350e-01   2.1340000e-01
  -5.6751350e-01   2.1360000e-01
  -5.6589733e-01   2.1360000e-01
  -5.6589733e-01   2.1380000e-01
  -5.6430877e-01   2.1380000e-01
  -5.6430877e-01   2.1400000e-01
  -5.6255159e-01   2.1400000e-01
  -5.6255159e-01   2.1420000e-01
  -5.6071325e-01   2.1420000e-01
  -5.6071325e-01   2.1440000e-01
  -5.5990816e-01   2.1440000e-01
  -5.5990816e-01   2.1460000e-01
  -5.5811666e-01   2.1460000e-01
  -5.5811666e-01   2.1480000e-01
  -5.5525045e-01   2.1480000e-01
  -5.5525045e-01   2.1500000e-01
  -5.5495173e-01   2.1500000e-01
  -5.5495173e-01   2.1520000e-01
  -5.5282609e-01   2.1520000e-01
  -5.5282609e-01   2.1540000e-01
  -5.5010545e-01   2.1540000e-01
  -5.5010545e-01   2.1560000e-01
  -5.4872234e-01   2.1560000e-01
  -5.4872234e-01   2.1580000e-01
  -5.4821343e-01   2.1580000e-01
  -5.4821343e-01   2.1600000e-01
  -5.4612901e-01   2.1600000e-01
  -5.4612901e-01   2.1620000e-01
  -5.4457605e-01   2.1620000e-01
  -5.4457605e-01   2.1640000e-01
  -5.4161334e-01   2.1640000e-01
  -5.4161334e-01   2.1660000e-01
  -5.4081322e-01   2.1660000e-01
  -5.4081322e-01   2.1680000e-01
  -5.3763543e-01   2.1680000e-01
  -5.3763543e-01   2.1700000e-01
  -5.3749492e-01   2.1700000e-01
  -5.3749492e-01   2.1720000e-01
  -5.3583563e-01   2.1720000e-01
  -5.3583563e-01   2.1740000e-01
  -5.3298428e-01   2.1740000e-01
  -5.3298428e-01   2.1760000e-01
  -5.3011596e-01   2.1760000e-01
  -5.3011596e-01   2.1780000e-01
  -5.2960186e-01   2.1780000e-01
  -5.2960186e-01   2.1800000e-01
  -5.2951853e-01   2.1800000e-01
  -5.2951853e-01   2.1820000e-01
  -5.2650251e-01   2.1820000e-01
  -5.2650251e-01   2.1840000e-01
  -5.2438922e-01   2.1840000e-01
  -5.2438922e-01   2.1860000e-01
  -5.2388846e-01   2.1860000e-01
  -5.2388846e-01   2.1880000e-01
  -5.2191276e-01   2.1880000e-01
  -5.2191276e-01   2.1900000e-01
  -5.1921137e-01   2.1900000e-01
  -5.1921137e-01   2.1920000e-01
  -5.1893825e-01   2.1920000e-01
  -5.1893825e-01   2.1940000e-01
  -5.1217525e-01   2.1940000e-01
  -5.1217525e-01   2.1960000e-01
  -5.1094173e-01   2.1960000e-01
  -5.1094173e-01   2.1980000e-01
  -5.1058312e-01   2.1980000e-01
  -5.1058312e-01   2.2000000e-01
  -5.0838260e-01   2.2000000e-01
  -5.0838260e-01   2.2020000e-01
  -5.0719776e-01   2.2020000e-01
  -5.0719776e-01   2.2040000e-01
  -5.0603571e-01   2.2040000e-01
  -5.0603571e-01   2.2060000e-01
  -5.0174556e-01   2.2060000e-01
  -5.0174556e-01   2.2080000e-01
  -5.0033913e-01   2.2080000e-01
  -5.0033913e-01   2.2100000e-01
  -5.0031893e-01   2.2100000e-01
  -5.0031893e-01   2.2120000e-01
  -4.9996553e-01   2.2120000e-01
  -4.9996553e-01   2.2140000e-01
  -4.9365548e-01   2.2140000e-01
  -4.9365548e-01   2.2160000e-01
  -4.9326153e-01   2.2160000e-01
  -4.9326153e-01   2.2180000e-01
  -4.9064366e-01   2.2180000e-01
  -4.9064366e-01   2.2200000e-01
  -4.8876457e-01   2.2200000e-01
  -4.8876457e-01   2.2220000e-01
  -4.8807847e-01   2.2220000e-01
  -4.8807847e-01   2.2240000e-01
  -4.8718125e-01   2.2240000e-01
  -4.8718125e-01   2.2260000e-01
  -4.8657331e-01   2.2260000e-01
  -4.8657331e-01   2.2280000e-01
  -4.8652226e-01   2.2280000e-01
  -4.8652226e-01   2.2300000e-01
  -4.8466593e-01   2.2300000e-01
  -4.8466593e-01   2.2320000e-01
  -4.8035534e-01   2.2320000e-01
  -4.8035534e-01   2.2340000e-01
  -4.7756152e-01   2.2340000e-01
  -4.7756152e-01   2.2360000e-01
  -4.7755892e-01   2.2360000e-01
  -4.7755892e-01   2.2380000e-01
  -4.7252974e-01   2.2380000e-01
  -4.7252974e-01   2.2400000e-01
  -4.6512815e-01   2.2400000e-01
  -4.6512815e-01   2.2420000e-01
  -4.6166316e-01   2.2420000e-01
  -4.6166316e-01   2.2440000e-01
  -4.6079796e-01   2.2440000e-01
  -4.6079796e-01   2.2460000e-01
  -4.6058744e-01   2.2460000e-01
  -4.6058744e-01   2.2480000e-01
  -4.6011978e-01   2.2480000e-01
  -4.6011978e-01   2.2500000e-01
  -4.5926920e-01   2.2500000e-01
  -4.5926920e-01   2.2520000e-01
  -4.5244604e-01   2.2520000e-01
  -4.5244604e-01   2.2540000e-01
  -4.5172114e-01   2.2540000e-01
  -4.5172114e-01   2.2560000e-01
  -4.4925037e-01   2.2560000e-01
  -4.4925037e-01   2.2580000e-01
  -4.4908961e-01   2.2580000e-01
  -4.4908961e-01   2.2600000e-01
  -4.4788961e-01   2.2600000e-01
  -4.4788961e-01   2.2620000e-01
  -4.4632029e-01   2.2620000e-01
  -4.4632029e-01   2.2640000e-01
  -4.4141196e-01   2.2640000e-01
  -4.4141196e-01   2.2660000e-01
  -4.3934364e-01   2.2660000e-01
  -4.3934364e-01   2.2680000e-01
  -4.3705750e-01   2.2680000e-01
  -4.3705750e-01   2.2700000e-01
  -4.3463638e-01   2.2700000e-01
  -4.3463638e-01   2.2720000e-01
  -4.3385161e-01   2.2720000e-01
  -4.3385161e-01   2.2740000e-01
  -4.3299195e-01   2.2740000e-01
  -4.3299195e-01   2.2760000e-01
  -4.2847926e-01   2.2760000e-01
  -4.2847926e-01   2.2780000e-01
  -4.2821143e-01   2.2780000e-01
  -4.2821143e-01   2.2800000e-01
  -4.2538322e-01   2.2800000e-01
  -4.2538322e-01   2.2820000e-01
  -4.2428413e-01   2.2820000e-01
  -4.2428413e-01   2.2840000e-01
  -4.2301627e-01   2.2840000e-01
  -4.2301627e-01   2.2860000e-01
  -4.2260863e-01   2.2860000e-01
  -4.2260863e-01   2.2880000e-01
  -4.2146788e-01   2.2880000e-01
  -4.2146788e-01   2.2900000e-01
  -4.2116468e-01   2.2900000e-01
  -4.2116468e-01   2.2920000e-01
  -4.2008405e-01   2.2920000e-01
  -4.2008405e-01   2.2940000e-01
  -4.1532739e-01   2.2940000e-01
  -4.1532739e-01   2.2960000e-01
  -4.1075675e-01   2.2960000e-01
  -4.1075675e-01   2.2980000e-01
  -4.1018000e-01   2.2980000e-01
  -4.1018000e-01   2.3000000e-01
  -4.0948876e-01   2.3000000e-01
  -4.0948876e-01   2.3020000e-01
  -4.0698963e-01   2.3020000e-01
  -4.0698963e-01   2.3040000e-01
  -4.0589049e-01   2.3040000e-01
  -4.0589049e-01   2.3060000e-01
  -4.0442343e-01   2.3060000e-01
  -4.0442343e-01   2.3080000e-01
  -4.0369000e-01   2.3080000e-01
  -4.0369000e-01   2.3100000e-01
  -3.9963498e-01   2.3100000e-01
  -3.9963498e-01   2.3120000e-01
  -3.9780667e-01   2.3120000e-01
  -3.9780667e-01   2.3140000e-01
  -3.9638399e-01   2.3140000e-01
  -3.9638399e-01   2.3160000e-01
  -3.9593006e-01   2.3160000e-01
  -3.9593006e-01   2.3180000e-01
  -3.9589713e-01   2.3180000e-01
  -3.9589713e-01   2.3200000e-01
  -3.9472378e-01   2.3200000e-01
  -3.9472378e-01   2.3220000e-01
  -3.9216586e-01   2.3220000e-01
  -3.9216586e-01   2.3240000e-01
  -3.8990966e-01   2.3240000e-01
  -3.8990966e-01   2.3260000e-01
  -3.8919408e-01   2.3260000e-01
  -3.8919408e-01   2.3280000e-01
  -3.8819351e-01   2.3280000e-01
  -3.8819351e-01   2.3300000e-01
  -3.8453305e-01   2.3300000e-01
  -3.8453305e-01   2.3320000e-01
  -3.8438706e-01   2.3320000e-01
  -3.8438706e-01   2.3340000e-01
  -3.8427979e-01   2.3340000e-01
  -3.8427979e-01   2.3360000e-01
  -3.8196151e-01   2.3360000e-01
  -3.8196151e-01   2.3380000e-01
  -3.8007848e-01   2.3380000e-01
  -3.8007848e-01   2.3400000e-01
  -3.7943691e-01   2.3400000e-01
  -3.7943691e-01   2.3420000e-01
  -3.7651423e-01   2.3420000e-01
  -3.7651423e-01   2.3440000e-01
  -3.7502008e-01   2.3440000e-01
  -3.7502008e-01   2.3460000e-01
  -3.7395011e-01   2.3460000e-01
  -3.7395011e-01   2.3480000e-01
  -3.7303474e-01   2.3480000e-01
  -3.7303474e-01   2.3500000e-01
  -3.7300798e-01   2.3500000e-01
  -3.7300798e-01   2.3520000e-01
  -3.6980643e-01   2.3520000e-01
  -3.6980643e-01   2.3540000e-01
  -3.6733678e-01   2.3540000e-01
  -3.6733678e-01   2.3560000e-01
  -3.6499280e-01   2.3560000e-01
  -3.6499280e-01   2.3580000e-01
  -3.6437282e-01   2.3580000e-01
  -3.6437282e-01   2.3600000e-01
  -3.6279671e-01   2.3600000e-01
  -3.6279671e-01   2.3620000e-01
  -3.6052242e-01   2.3620000e-01
  -3.6052242e-01   2.3640000e-01
  -3.5927257e-01   2.3640000e-01
  -3.5927257e-01   2.3660000e-01
  -3.5670043e-01   2.3660000e-01
  -3.5670043e-01   2.3680000e-01
  -3.5664153e-01   2.3680000e-01
  -3.5664153e-01   2.3700000e-01
  -3.5612084e-01   2.3700000e-01
  -3.5612084e-01   2.3720000e-01
  -3.5592041e-01   2.3720000e-01
  -3.5592041e-01   2.3740000e-01
  -3.5500901e-01   2.3740000e-01
  -3.5500901e-01   2.3760000e-01
  -3.5428117e-01   2.3760000e-01
  -3.5428117e-01   2.3780000e-01
  -3.5209161e-01   2.3780000e-01
  -3.5209161e-01   2.3800000e-01
  -3.4911282e-01   2.3800000e-01
  -3.4911282e-01   2.3820000e-01
  -3.4739772e-01   2.3820000e-01
  -3.4739772e-01   2.3840000e-01
  -3.4502157e-01   2.3840000e-01
  -3.4502157e-01   2.3860000e-01
  -3.4194879e-01   2.3860000e-01
  -3.4194879e-01   2.3880000e-01
  -3.4104184e-01   2.3880000e-01
  -3.4104184e-01   2.3900000e-01
  -3.4058717e-01   2.3900000e-01
  -3.4058717e-01   2.3920000e-01
  -3.3962909e-01   2.3920000e-01
  -3.3962909e-01   2.3940000e-01
  -3.3530178e-01   2.3940000e-01
  -3.3530178e-01   2.3960000e-01
  -3.3421964e-01   2.3960000e-01
  -3.3421964e-01   2.3980000e-01
  -3.3314051e-01   2.3980000e-01
  -3.3314051e-01   2.4000000e-01
  -3.3311144e-01   2.4000000e-01
  -3.3311144e-01   2.4020000e-01
  -3.3015623e-01   2.4020000e-01
  -3.3015623e-01   2.4040000e-01
  -3.2990163e-01   2.4040000e-01
  -3.2990163e-01   2.4060000e-01
  -3.2949934e-01   2.4060000e-01
  -3.2949934e-01   2.4080000e-01
  -3.2837872e-01   2.4080000e-01
  -3.2837872e-01   2.4100000e-01
  -3.2649146e-01   2.4100000e-01
  -3.2649146e-01   2.4120000e-01
  -3.2626674e-01   2.4120000e-01
  -3.2626674e-01   2.4140000e-01
  -3.2518845e-01   2.4140000e-01
  -3.2518845e-01   2.4160000e-01
  -3.2373939e-01   2.4160000e-01
  -3.2373939e-01   2.4180000e-01
  -3.2154045e-01   2.4180000e-01
  -3.2154045e-01   2.4200000e-01
  -3.1732107e-01   2.4200000e-01
  -3.1732107e-01   2.4220000e-01
  -3.1721851e-01   2.4220000e-01
  -3.1721851e-01   2.4240000e-01
  -3.1505563e-01   2.4240000e-01
  -3.1505563e-01   2.4260000e-01
  -3.1504332e-01   2.4260000e-01
  -3.1504332e-01   2.4280000e-01
  -3.1326896e-01   2.4280000e-01
  -3.1326896e-01   2.4300000e-01
  -3.1308845e-01   2.4300000e-01
  -3.1308845e-01   2.4320000e-01
  -3.1110696e-01   2.4320000e-01
  -3.1110696e-01   2.4340000e-01
  -3.1025383e-01   2.4340000e-01
  -3.1025383e-01   2.4360000e-01
  -3.0477022e-01   2.4360000e-01
  -3.0477022e-01   2.4380000e-01
  -3.0242216e-01   2.4380000e-01
  -3.0242216e-01   2.4400000e-01
  -3.0236052e-01   2.4400000e-01
  -3.0236052e-01   2.4420000e-01
  -3.0182506e-01   2.4420000e-01
  -3.0182506e-01   2.4440000e-01
  -2.9672693e-01   2.4440000e-01
  -2.9672693e-01   2.4460000e-01
  -2.9628849e-01   2.4460000e-01
  -2.9628849e-01   2.4480000e-01
  -2.9413287e-01   2.4480000e-01
  -2.9413287e-01   2.4500000e-01
  -2.9373349e-01   2.4500000e-01
  -2.9373349e-01   2.4520000e-01
  -2.9342771e-01   2.4520000e-01
  -2.9342771e-01   2.4540000e-01
  -2.9148727e-01   2.4540000e-01
  -2.9148727e-01   2.4560000e-01
  -2.8806301e-01   2.4560000e-01
  -2.8806301e-01   2.4580000e-01
  -2.8713763e-01   2.4580000e-01
  -2.8713763e-01   2.4600000e-01
  -2.8693246e-01   2.4600000e-01
  -2.8693246e-01   2.4620000e-01
  -2.8582683e-01   2.4620000e-01
  -2.8582683e-01   2.4640000e-01
  -2.8506349e-01   2.4640000e-01
  -2.8506349e-01   2.4660000e-01
  -2.8368960e-01   2.4660000e-01
  -2.8368960e-01   2.4680000e-01
  -2.8320408e-01   2.4680000e-01
  -2.8320408e-01   2.4700000e-01
  -2.8136310e-01   2.4700000e-01
  -2.8136310e-01   2.4720000e-01
  -2.7847505e-01   2.4720000e-01
  -2.7847505e-01   2.4740000e-01
  -2.7386925e-01   2.4740000e-01
  -2.7386925e-01   2.4760000e-01
  -2.7205286e-01   2.4760000e-01
  -2.7205286e-01   2.4780000e-01
  -2.7189356e-01   2.4780000e-01
  -2.7189356e-01   2.4800000e-01
  -2.6905040e-01   2.4800000e-01
  -2.6905040e-01   2.4820000e-01
  -2.6785567e-01   2.4820000e-01
  -2.6785567e-01   2.4840000e-01
  -2.6711694e-01   2.4840000e-01
  -2.6711694e-01   2.4860000e-01
  -2.6630169e-01   2.4860000e-01
  -2.6630169e-01   2.4880000e-01
  -2.6403440e-01   2.4880000e-01
  -2.6403440e-01   2.4900000e-01
  -2.6083377e-01   2.4900000e-01
  -2.6083377e-01   2.4920000e-01
  -2.6075613e-01   2.4920000e-01
  -2.6075613e-01   2.4940000e-01
  -2.6013668e-01   2.4940000e-01
  -2.6013668e-01   2.4960000e-01
  -2.6005636e-01   2.4960000e-01
  -2.6005636e-01   2.4980000e-01
  -2.5906979e-01   2.4980000e-01
  -2.5906979e-01   2.5000000e-01
  -2.5899161e-01   2.5000000e-01
  -2.5899161e-01   2.5020000e-01
  -2.5883493e-01   2.5020000e-01
  -2.5883493e-01   2.5040000e-01
  -2.5563685e-01   2.5040000e-01
  -2.5563685e-01   2.5060000e-01
  -2.5359271e-01   2.5060000e-01
  -2.5359271e-01   2.5080000e-01
  -2.5337302e-01   2.5080000e-01
  -2.5337302e-01   2.5100000e-01
  -2.5142274e-01   2.5100000e-01
  -2.5142274e-01   2.5120000e-01
  -2.5026569e-01   2.5120000e-01
  -2.5026569e-01   2.5140000e-01
  -2.4954951e-01   2.5140000e-01
  -2.4954951e-01   2.5160000e-01
  -2.4950948e-01   2.5160000e-01
  -2.4950948e-01   2.5180000e-01
  -2.4721056e-01   2.5180000e-01
  -2.4721056e-01   2.5200000e-01
  -2.4510795e-01   2.5200000e-01
  -2.4510795e-01   2.5220000e-01
  -2.4493656e-01   2.5220000e-01
  -2.4493656e-01   2.5240000e-01
  -2.4234361e-01   2.5240000e-01
  -2.4234361e-01   2.5260000e-01
  -2.4177092e-01   2.5260000e-01
  -2.4177092e-01   2.5280000e-01
  -2.4170170e-01   2.5280000e-01
  -2.4170170e-01   2.5300000e-01
  -2.4169006e-01   2.5300000e-01
  -2.4169006e-01   2.5320000e-01
  -2.3987265e-01   2.5320000e-01
  -2.3987265e-01   2.5340000e-01
  -2.3807694e-01   2.5340000e-01
  -2.3807694e-01   2.5360000e-01
  -2.3617567e-01   2.5360000e-01
  -2.3617567e-01   2.5380000e-01
  -2.3555236e-01   2.5380000e-01
  -2.3555236e-01   2.5400000e-01
  -2.3394671e-01   2.5400000e-01
  -2.3394671e-01   2.5420000e-01
  -2.3254329e-01   2.5420000e-01
  -2.3254329e-01   2.5440000e-01
  -2.3238643e-01   2.5440000e-01
  -2.3238643e-01   2.5460000e-01
  -2.3185964e-01   2.5460000e-01
  -2.3185964e-01   2.5480000e-01
  -2.3049648e-01   2.5480000e-01
  -2.3049648e-01   2.5500000e-01
  -2.3047875e-01   2.5500000e-01
  -2.3047875e-01   2.5520000e-01
  -2.3030268e-01   2.5520000e-01
  -2.3030268e-01   2.5540000e-01
  -2.2946580e-01   2.5540000e-01
  -2.2946580e-01   2.5560000e-01
  -2.2851831e-01   2.5560000e-01
  -2.2851831e-01   2.5580000e-01
  -2.2782442e-01   2.5580000e-01
  -2.2782442e-01   2.5600000e-01
  -2.2736373e-01   2.5600000e-01
  -2.2736373e-01   2.5620000e-01
  -2.2647185e-01   2.5620000e-01
  -2.2647185e-01   2.5640000e-01
  -2.2531540e-01   2.5640000e-01
  -2.2531540e-01   2.5660000e-01
  -2.2512065e-01   2.5660000e-01
  -2.2512065e-01   2.5680000e-01
  -2.2444474e-01   2.5680000e-01
  -2.2444474e-01   2.5700000e-01
  -2.2392016e-01   2.5700000e-01
  -2.2392016e-01   2.5720000e-01
  -2.2149853e-01   2.5720000e-01
  -2.2149853e-01   2.5740000e-01
  -2.1713985e-01   2.5740000e-01
  -2.1713985e-01   2.5760000e-01
  -2.1462599e-01   2.5760000e-01
  -2.1462599e-01   2.5780000e-01
  -2.1083698e-01   2.5780000e-01
  -2.1083698e-01   2.5800000e-01
  -2.1001894e-01   2.5800000e-01
  -2.1001894e-01   2.5820000e-01
  -2.0807402e-01   2.5820000e-01
  -2.0807402e-01   2.5840000e-01
  -2.0741984e-01   2.5840000e-01
  -2.0741984e-01   2.5860000e-01
  -2.0538117e-01   2.5860000e-01
  -2.0538117e-01   2.5880000e-01
  -2.0496329e-01   2.5880000e-01
  -2.0496329e-01   2.5900000e-01
  -2.0274251e-01   2.5900000e-01
  -2.0274251e-01   2.5920000e-01
  -2.0269800e-01   2.5920000e-01
  -2.0269800e-01   2.5940000e-01
  -2.0131371e-01   2.5940000e-01
  -2.0131371e-01   2.5960000e-01
  -2.0080742e-01   2.5960000e-01
  -2.0080742e-01   2.5980000e-01
  -1.9740275e-01   2.5980000e-01
  -1.9740275e-01   2.6000000e-01
  -1.9717865e-01   2.6000000e-01
  -1.9717865e-01   2.6020000e-01
  -1.9547581e-01   2.6020000e-01
  -1.9547581e-01   2.6040000e-01
  -1.9361683e-01   2.6040000e-01
  -1.9361683e-01   2.6060000e-01
  -1.9308346e-01   2.6060000e-01
  -1.9308346e-01   2.6080000e-01
  -1.8598280e-01   2.6080000e-01
  -1.8598280e-01   2.6100000e-01
  -1.8405043e-01   2.6100000e-01
  -1.8405043e-01   2.6120000e-01
  -1.8380589e-01   2.6120000e-01
  -1.8380589e-01   2.6140000e-01
  -1.7365003e-01   2.6140000e-01
  -1.7365003e-01   2.6160000e-01
  -1.7214062e-01   2.6160000e-01
  -1.7214062e-01   2.6180000e-01
  -1.6759667e-01   2.6180000e-01
  -1.6759667e-01   2.6200000e-01
  -1.5864280e-01   2.6200000e-01
  -1.5864280e-01   2.6220000e-01
  -1.5633742e-01   2.6220000e-01
  -1.5633742e-01   2.6240000e-01
  -1.5297652e-01   2.6240000e-01
  -1.5297652e-01   2.6260000e-01
  -1.4935030e-01   2.6260000e-01
  -1.4935030e-01   2.6280000e-01
  -1.4559247e-01   2.6280000e-01
  -1.4559247e-01   2.6300000e-01
  -1.4212593e-01   2.6300000e-01
  -1.4212593e-01   2.6320000e-01
  -1.4085799e-01   2.6320000e-01
  -1.4085799e-01   2.6340000e-01
  -1.4034325e-01   2.6340000e-01
  -1.4034325e-01   2.6360000e-01
  -1.3876590e-01   2.6360000e-01
  -1.3876590e-01   2.6380000e-01
  -1.3873690e-01   2.6380000e-01
  -1.3873690e-01   2.6400000e-01
  -1.3775009e-01   2.6400000e-01
  -1.3775009e-01   2.6420000e-01
  -1.3656095e-01   2.6420000e-01
  -1.3656095e-01   2.6440000e-01
  -1.3599633e-01   2.6440000e-01
  -1.3599633e-01   2.6460000e-01
  -1.3340967e-01   2.6460000e-01
  -1.3340967e-01   2.6480000e-01
  -1.2990399e-01   2.6480000e-01
  -1.2990399e-01   2.6500000e-01
  -1.2930734e-01   2.6500000e-01
  -1.2930734e-01   2.6520000e-01
  -1.2382691e-01   2.6520000e-01
  -1.2382691e-01   2.6540000e-01
  -1.2198853e-01   2.6540000e-01
  -1.2198853e-01   2.6560000e-01
  -1.1902242e-01   2.6560000e-01
  -1.1902242e-01   2.6580000e-01
  -1.1614183e-01   2.6580000e-01
  -1.1614183e-01   2.6600000e-01
  -1.1530153e-01   2.6600000e-01
  -1.1530153e-01   2.6620000e-01
  -1.1487783e-01   2.6620000e-01
  -1.1487783e-01   2.6640000e-01
  -1.1480629e-01   2.6640000e-01
  -1.1480629e-01   2.6660000e-01
  -1.1082338e-01   2.6660000e-01
  -1.1082338e-01   2.6680000e-01
  -1.0400462e-01   2.6680000e-01
  -1.0400462e-01   2.6700000e-01
  -1.0367742e-01   2.6700000e-01
  -1.0367742e-01   2.6720000e-01
  -1.0345639e-01   2.6720000e-01
  -1.0345639e-01   2.6740000e-01
  -1.0049061e-01   2.6740000e-01
  -1.0049061e-01   2.6760000e-01
  -9.9138441e-02   2.6760000e-01
  -9.9138441e-02   2.6780000e-01
  -9.8813840e-02   2.6780000e-01
  -9.8813840e-02   2.6800000e-01
  -9.8401031e-02   2.6800000e-01
  -9.8401031e-02   2.6820000e-01
  -9.3320874e-02   2.6820000e-01
  -9.3320874e-02   2.6840000e-01
  -9.2685647e-02   2.6840000e-01
  -9.2685647e-02   2.6860000e-01
  -9.2014210e-02   2.6860000e-01
  -9.2014210e-02   2.6880000e-01
  -8.8312951e-02   2.6880000e-01
  -8.8312951e-02   2.6900000e-01
  -8.5643951e-02   2.6900000e-01
  -8.5643951e-02   2.6920000e-01
  -8.5239082e-02   2.6920000e-01
  -8.5239082e-02   2.6940000e-01
  -8.4007961e-02   2.6940000e-01
  -8.4007961e-02   2.6960000e-01
  -8.1359076e-02   2.6960000e-01
  -8.1359076e-02   2.6980000e-01
  -8.0658395e-02   2.6980000e-01
  -8.0658395e-02   2.7000000e-01
  -7.9914822e-02   2.7000000e-01
  -7.9914822e-02   2.7020000e-01
  -7.8646162e-02   2.7020000e-01
  -7.8646162e-02   2.7040000e-01
  -7.5179397e-02   2.7040000e-01
  -7.5179397e-02   2.7060000e-01
  -7.3687579e-02   2.7060000e-01
  -7.3687579e-02   2.7080000e-01
  -7.3158852e-02   2.7080000e-01
  -7.3158852e-02   2.7100000e-01
  -7.1786288e-02   2.7100000e-01
  -7.1786288e-02   2.7120000e-01
  -7.0534286e-02   2.7120000e-01
  -7.0534286e-02   2.7140000e-01
  -6.9121295e-02   2.7140000e-01
  -6.9121295e-02   2.7160000e-01
  -6.7253805e-02   2.7160000e-01
  -6.7253805e-02   2.7180000e-01
  -6.7004512e-02   2.7180000e-01
  -6.7004512e-02   2.7200000e-01
  -6.6898147e-02   2.7200000e-01
  -6.6898147e-02   2.7220000e-01
  -6.4927324e-02   2.7220000e-01
  -6.4927324e-02   2.7240000e-01
  -6.4182905e-02   2.7240000e-01
  -6.4182905e-02   2.7260000e-01
  -6.0475847e-02   2.7260000e-01
  -6.0475847e-02   2.7280000e-01
  -6.0305430e-02   2.7280000e-01
  -6.0305430e-02   2.7300000e-01
  -5.5971523e-02   2.7300000e-01
  -5.5971523e-02   2.7320000e-01
  -5.5322487e-02   2.7320000e-01
  -5.5322487e-02   2.7340000e-01
  -5.2998539e-02   2.7340000e-01
  -5.2998539e-02   2.7360000e-01
  -5.2172460e-02   2.7360000e-01
  -5.2172460e-02   2.7380000e-01
  -5.0586732e-02   2.7380000e-01
  -5.0586732e-02   2.7400000e-01
  -4.8386235e-02   2.7400000e-01
  -4.8386235e-02   2.7420000e-01
  -4.5710657e-02   2.7420000e-01
  -4.5710657e-02   2.7440000e-01
  -4.5639603e-02   2.7440000e-01
  -4.5639603e-02   2.7460000e-01
  -4.5526100e-02   2.7460000e-01
  -4.5526100e-02   2.7480000e-01
  -4.5245998e-02   2.7480000e-01
  -4.5245998e-02   2.7500000e-01
  -4.4417582e-02   2.7500000e-01
  -4.4417582e-02   2.7520000e-01
  -4.4084326e-02   2.7520000e-01
  -4.4084326e-02   2.7540000e-01
  -4.3075383e-02   2.7540000e-01
  -4.3075383e-02   2.7560000e-01
  -3.8108807e-02   2.7560000e-01
  -3.8108807e-02   2.7580000e-01
  -3.7801269e-02   2.7580000e-01
  -3.7801269e-02   2.7600000e-01
  -3.6349583e-02   2.7600000e-01
  -3.6349583e-02   2.7620000e-01
  -3.5850446e-02   2.7620000e-01
  -3.5850446e-02   2.7640000e-01
  -3.5207120e-02   2.7640000e-01
  -3.5207120e-02   2.7660000e-01
  -3.4948679e-02   2.7660000e-01
  -3.4948679e-02   2.7680000e-01
  -3.4206975e-02   2.7680000e-01
  -3.4206975e-02   2.7700000e-01
  -3.1149086e-02   2.7700000e-01
  -3.1149086e-02   2.7720000e-01
  -2.6682622e-02   2.7720000e-01
  -2.6682622e-02   2.7740000e-01
  -2.5665567e-02   2.7740000e-01
  -2.5665567e-02   2.7760000e-01
  -2.5625253e-02   2.7760000e-01
  -2.5625253e-02   2.7780000e-01
  -2.4929615e-02   2.7780000e-01
  -2.4929615e-02   2.7800000e-01
  -2.4236526e-02   2.7800000e-01
  -2.4236526e-02   2.7820000e-01
  -2.1070161e-02   2.7820000e-01
  -2.1070161e-02   2.7840000e-01
  -1.9510228e-02   2.7840000e-01
  -1.9510228e-02   2.7860000e-01
  -1.9014604e-02   2.7860000e-01
  -1.9014604e-02   2.7880000e-01
  -1.5588251e-02   2.7880000e-01
  -1.5588251e-02   2.7900000e-01
  -1.3195831e-02   2.7900000e-01
  -1.3195831e-02   2.7920000e-01
  -1.2800228e-02   2.7920000e-01
  -1.2800228e-02   2.7940000e-01
  -8.7122040e-03   2.7940000e-01
  -8.7122040e-03   2.7960000e-01
  -8.2103789e-03   2.7960000e-01
  -8.2103789e-03   2.7980000e-01
  -7.9904649e-03   2.7980000e-01
  -7.9904649e-03   2.8000000e-01
  -5.4768960e-03   2.8000000e-01
  -5.4768960e-03   2.8020000e-01
  -4.2287620e-03   2.8020000e-01
  -4.2287620e-03   2.8040000e-01
  -3.3435313e-03   2.8040000e-01
  -3.3435313e-03   2.8060000e-01
  -2.2189919e-03   2.8060000e-01
  -2.2189919e-03   2.8080000e-01
   3.4941468e-03   2.8080000e-01
   3.4941468e-03   2.8100000e-01
   3.7229316e-03   2.8100000e-01
   3.7229316e-03   2.8120000e-01
   5.2051407e-03   2.8120000e-01
   5.2051407e-03   2.8140000e-01
   6.1658475e-03   2.8140000e-01
   6.1658475e-03   2.8160000e-01
   7.5701061e-03   2.8160000e-01
   7.5701061e-03   2.8180000e-01
   7.8711694e-03   2.8180000e-01
   7.8711694e-03   2.8200000e-01
   8.0766036e-03   2.8200000e-01
   8.0766036e-03   2.8220000e-01
   8.1727060e-03   2.8220000e-01
   8.1727060e-03   2.8240000e-01
   1.0450558e-02   2.8240000e-01
   1.0450558e-02   2.8260000e-01
   1.0580741e-02   2.8260000e-01
   1.0580741e-02   2.8280000e-01
   1.1618802e-02   2.8280000e-01
   1.1618802e-02   2.8300000e-01
   1.6001764e-02   2.8300000e-01
   1.6001764e-02   2.8320000e-01
   1.6658423e-02   2.8320000e-01
   1.6658423e-02   2.8340000e-01
   1.6711625e-02   2.8340000e-01
   1.6711625e-02   2.8360000e-01
   1.6817772e-02   2.8360000e-01
   1.6817772e-02   2.8380000e-01
   1.6912880e-02   2.8380000e-01
   1.6912880e-02   2.8400000e-01
   1.7823348e-02   2.8400000e-01
   1.7823348e-02   2.8420000e-01
   1.8919959e-02   2.8420000e-01
   1.8919959e-02   2.8440000e-01
   1.9956381e-02   2.8440000e-01
   1.9956381e-02   2.8460000e-01
   2.1582312e-02   2.8460000e-01
   2.1582312e-02   2.8480000e-01
   2.3081606e-02   2.8480000e-01
   2.3081606e-02   2.8500000e-01
   2.4646654e-02   2.8500000e-01
   2.4646654e-02   2.8520000e-01
   2.7735836e-02   2.8520000e-01
   2.7735836e-02   2.8540000e-01
   3.0007930e-02   2.8540000e-01
   3.0007930e-02   2.8560000e-01
   3.1798606e-02   2.8560000e-01
   3.1798606e-02   2.8580000e-01
   3.2665521e-02   2.8580000e-01
   3.2665521e-02   2.8600000e-01
   3.6017612e-02   2.8600000e-01
   3.6017612e-02   2.8620000e-01
   4.1793368e-02   2.8620000e-01
   4.1793368e-02   2.8640000e-01
   4.2814726e-02   2.8640000e-01
   4.2814726e-02   2.8660000e-01
   4.2825299e-02   2.8660000e-01
   4.2825299e-02   2.8680000e-01
   4.3197823e-02   2.8680000e-01
   4.3197823e-02   2.8700000e-01
   4.3414913e-02   2.8700000e-01
   4.3414913e-02   2.8720000e-01
   4.3849720e-02   2.8720000e-01
   4.3849720e-02   2.8740000e-01
   4.4519974e-02   2.8740000e-01
   4.4519974e-02   2.8760000e-01
   4.4530016e-02   2.8760000e-01
   4.4530016e-02   2.8780000e-01
   4.6321208e-02   2.8780000e-01
   4.6321208e-02   2.8800000e-01
   4.7126376e-02   2.8800000e-01
   4.7126376e-02   2.8820000e-01
   4.7822612e-02   2.8820000e-01
   4.7822612e-02   2.8840000e-01
   4.9144351e-02   2.8840000e-01
   4.9144351e-02   2.8860000e-01
   5.0110028e-02   2.8860000e-01
   5.0110028e-02   2.8880000e-01
   5.0465332e-02   2.8880000e-01
   5.0465332e-02   2.8900000e-01
   5.2873455e-02   2.8900000e-01
   5.2873455e-02   2.8920000e-01
   5.8934339e-02   2.8920000e-01
   5.8934339e-02   2.8940000e-01
   5.9373535e-02   2.8940000e-01
   5.9373535e-02   2.8960000e-01
   6.0812857e-02   2.8960000e-01
   6.0812857e-02   2.8980000e-01
   6.1378615e-02   2.8980000e-01
   6.1378615e-02   2.9000000e-01
   6.1859224e-02   2.9000000e-01
   6.1859224e-02   2.9020000e-01
   6.4368273e-02   2.9020000e-01
   6.4368273e-02   2.9040000e-01
   6.4703466e-02   2.9040000e-01
   6.4703466e-02   2.9060000e-01
   6.9372274e-02   2.9060000e-01
   6.9372274e-02   2.9080000e-01
   7.4380209e-02   2.9080000e-01
   7.4380209e-02   2.9100000e-01
   7.5726482e-02   2.9100000e-01
   7.5726482e-02   2.9120000e-01
   7.5782789e-02   2.9120000e-01
   7.5782789e-02   2.9140000e-01
   7.6283611e-02   2.9140000e-01
   7.6283611e-02   2.9160000e-01
   7.7146365e-02   2.9160000e-01
   7.7146365e-02   2.9180000e-01
   7.7256589e-02   2.9180000e-01
   7.7256589e-02   2.9200000e-01
   7.7410859e-02   2.9200000e-01
   7.7410859e-02   2.9220000e-01
   7.9742849e-02   2.9220000e-01
   7.9742849e-02   2.9240000e-01
   8.0081584e-02   2.9240000e-01
   8.0081584e-02   2.9260000e-01
   8.0187517e-02   2.9260000e-01
   8.0187517e-02   2.9280000e-01
   8.4011030e-02   2.9280000e-01
   8.4011030e-02   2.9300000e-01
   8.4546081e-02   2.9300000e-01
   8.4546081e-02   2.9320000e-01
   9.2289333e-02   2.9320000e-01
   9.2289333e-02   2.9340000e-01
   9.2501251e-02   2.9340000e-01
   9.2501251e-02   2.9360000e-01
   9.5069475e-02   2.9360000e-01
   9.5069475e-02   2.9380000e-01
   9.5125187e-02   2.9380000e-01
   9.5125187e-02   2.9400000e-01
   9.5275727e-02   2.9400000e-01
   9.5275727e-02   2.9420000e-01
   9.6288469e-02   2.9420000e-01
   9.6288469e-02   2.9440000e-01
   9.6373084e-02   2.9440000e-01
   9.6373084e-02   2.9460000e-01
   9.6688271e-02   2.9460000e-01
   9.6688271e-02   2.9480000e-01
   9.9152748e-02   2.9480000e-01
   9.9152748e-02   2.9500000e-01
   1.0053674e-01   2.9500000e-01
   1.0053674e-01   2.9520000e-01
   1.0273498e-01   2.9520000e-01
   1.0273498e-01   2.9540000e-01
   1.0342998e-01   2.9540000e-01
   1.0342998e-01   2.9560000e-01
   1.0363497e-01   2.9560000e-01
   1.0363497e-01   2.9580000e-01
   1.0645640e-01   2.9580000e-01
   1.0645640e-01   2.9600000e-01
   1.1354470e-01   2.9600000e-01
   1.1354470e-01   2.9620000e-01
   1.1749344e-01   2.9620000e-01
   1.1749344e-01   2.9640000e-01
   1.1969154e-01   2.9640000e-01
   1.1969154e-01   2.9660000e-01
   1.2176249e-01   2.9660000e-01
   1.2176249e-01   2.9680000e-01
   1.2353156e-01   2.9680000e-01
   1.2353156e-01   2.9700000e-01
   1.2525716e-01   2.9700000e-01
   1.2525716e-01   2.9720000e-01
   1.2561051e-01   2.9720000e-01
   1.2561051e-01   2.9740000e-01
   1.2596479e-01   2.9740000e-01
   1.2596479e-01   2.9760000e-01
   1.2753440e-01   2.9760000e-01
   1.2753440e-01   2.9780000e-01
   1.2884173e-01   2.9780000e-01
   1.2884173e-01   2.9800000e-01
   1.2916378e-01   2.9800000e-01
   1.2916378e-01   2.9820000e-01
   1.3154586e-01   2.9820000e-01
   1.3154586e-01   2.9840000e-01
   1.3174031e-01   2.9840000e-01
   1.3174031e-01   2.9860000e-01
   1.3467090e-01   2.9860000e-01
   1.3467090e-01   2.9880000e-01
   1.3772405e-01   2.9880000e-01
   1.3772405e-01   2.9900000e-01
   1.3849691e-01   2.9900000e-01
   1.3849691e-01   2.9920000e-01
   1.3976498e-01   2.9920000e-01
   1.3976498e-01   2.9940000e-01
   1.4065039e-01   2.9940000e-01
   1.4065039e-01   2.9960000e-01
   1.4517242e-01   2.9960000e-01
   1.4517242e-01   2.9980000e-01
   1.4607784e-01   2.9980000e-01
   1.4607784e-01   3.0000000e-01
   1.4958889e-01   3.0000000e-01
   1.4958889e-01   3.0020000e-01
   1.5144164e-01   3.0020000e-01
   1.5144164e-01   3.0040000e-01
   1.5148555e-01   3.0040000e-01
   1.5148555e-01   3.0060000e-01
   1.5394424e-01   3.0060000e-01
   1.5394424e-01   3.0080000e-01
   1.5642001e-01   3.0080000e-01
   1.5642001e-01   3.0100000e-01
   1.5743839e-01   3.0100000e-01
   1.5743839e-01   3.0120000e-01
   1.5772669e-01   3.0120000e-01
   1.5772669e-01   3.0140000e-01
   1.5996294e-01   3.0140000e-01
   1.5996294e-01   3.0160000e-01
   1.6141433e-01   3.0160000e-01
   1.6141433e-01   3.0180000e-01
   1.6251540e-01   3.0180000e-01
   1.6251540e-01   3.0200000e-01
   1.6316386e-01   3.0200000e-01
   1.6316386e-01   3.0220000e-01
   1.6404795e-01   3.0220000e-01
   1.6404795e-01   3.0240000e-01
   1.6568385e-01   3.0240000e-01
   1.6568385e-01   3.0260000e-01
   1.6598710e-01   3.0260000e-01
   1.6598710e-01   3.0280000e-01
   1.6748449e-01   3.0280000e-01
   1.6748449e-01   3.0300000e-01
   1.7162796e-01   3.0300000e-01
   1.7162796e-01   3.0320000e-01
   1.7360282e-01   3.0320000e-01
   1.7360282e-01   3.0340000e-01
   1.7370763e-01   3.0340000e-01
   1.7370763e-01   3.0360000e-01
   1.7400084e-01   3.0360000e-01
   1.7400084e-01   3.0380000e-01
   1.7593811e-01   3.0380000e-01
   1.7593811e-01   3.0400000e-01
   1.8038237e-01   3.0400000e-01
   1.8038237e-01   3.0420000e-01
   1.8113164e-01   3.0420000e-01
   1.8113164e-01   3.0440000e-01
   1.8181787e-01   3.0440000e-01
   1.8181787e-01   3.0460000e-01
   1.8196509e-01   3.0460000e-01
   1.8196509e-01   3.0480000e-01
   1.8274284e-01   3.0480000e-01
   1.8274284e-01   3.0500000e-01
   1.8287592e-01   3.0500000e-01
   1.8287592e-01   3.0520000e-01
   1.8369479e-01   3.0520000e-01
   1.8369479e-01   3.0540000e-01
   1.8460719e-01   3.0540000e-01
   1.8460719e-01   3.0560000e-01
   1.8686728e-01   3.0560000e-01
   1.8686728e-01   3.0580000e-01
   1.8941512e-01   3.0580000e-01
   1.8941512e-01   3.0600000e-01
   1.8982375e-01   3.0600000e-01
   1.8982375e-01   3.0620000e-01
   1.9077718e-01   3.0620000e-01
   1.9077718e-01   3.0640000e-01
   1.9252889e-01   3.0640000e-01
   1.9252889e-01   3.0660000e-01
   1.9298232e-01   3.0660000e-01
   1.9298232e-01   3.0680000e-01
   1.9501282e-01   3.0680000e-01
   1.9501282e-01   3.0700000e-01
   1.9616836e-01   3.0700000e-01
   1.9616836e-01   3.0720000e-01
   1.9788572e-01   3.0720000e-01
   1.9788572e-01   3.0740000e-01
   2.0849054e-01   3.0740000e-01
   2.0849054e-01   3.0760000e-01
   2.1048091e-01   3.0760000e-01
   2.1048091e-01   3.0780000e-01
   2.1429478e-01   3.0780000e-01
   2.1429478e-01   3.0800000e-01
   2.1649501e-01   3.0800000e-01
   2.1649501e-01   3.0820000e-01
   2.1689025e-01   3.0820000e-01
   2.1689025e-01   3.0840000e-01
   2.1786488e-01   3.0840000e-01
   2.1786488e-01   3.0860000e-01
   2.2042491e-01   3.0860000e-01
   2.2042491e-01   3.0880000e-01
   2.2193830e-01   3.0880000e-01
   2.2193830e-01   3.0900000e-01
   2.2199854e-01   3.0900000e-01
   2.2199854e-01   3.0920000e-01
   2.2200547e-01   3.0920000e-01
   2.2200547e-01   3.0940000e-01
   2.2339190e-01   3.0940000e-01
   2.2339190e-01   3.0960000e-01
   2.2464745e-01   3.0960000e-01
   2.2464745e-01   3.0980000e-01
   2.2531273e-01   3.0980000e-01
   2.2531273e-01   3.1000000e-01
   2.2655695e-01   3.1000000e-01
   2.2655695e-01   3.1020000e-01
   2.3498529e-01   3.1020000e-01
   2.3498529e-01   3.1040000e-01
   2.3833269e-01   3.1040000e-01
   2.3833269e-01   3.1060000e-01
   2.4033879e-01   3.1060000e-01
   2.4033879e-01   3.1080000e-01
   2.4156105e-01   3.1080000e-01
   2.4156105e-01   3.1100000e-01
   2.4192688e-01   3.1100000e-01
   2.4192688e-01   3.1120000e-01
   2.4193283e-01   3.1120000e-01
   2.4193283e-01   3.1140000e-01
   2.4208948e-01   3.1140000e-01
   2.4208948e-01   3.1160000e-01
   2.4219432e-01   3.1160000e-01
   2.4219432e-01   3.1180000e-01
   2.4227614e-01   3.1180000e-01
   2.4227614e-01   3.1200000e-01
   2.4284934e-01   3.1200000e-01
   2.4284934e-01   3.1220000e-01
   2.4352531e-01   3.1220000e-01
   2.4352531e-01   3.1240000e-01
   2.4359313e-01   3.1240000e-01
   2.4359313e-01   3.1260000e-01
   2.4382631e-01   3.1260000e-01
   2.4382631e-01   3.1280000e-01
   2.4478228e-01   3.1280000e-01
   2.4478228e-01   3.1300000e-01
   2.4484211e-01   3.1300000e-01
   2.4484211e-01   3.1320000e-01
   2.4580636e-01   3.1320000e-01
   2.4580636e-01   3.1340000e-01
   2.4770412e-01   3.1340000e-01
   2.4770412e-01   3.1360000e-01
   2.4772529e-01   3.1360000e-01
   2.4772529e-01   3.1380000e-01
   2.5199503e-01   3.1380000e-01
   2.5199503e-01   3.1400000e-01
   2.5237266e-01   3.1400000e-01
   2.5237266e-01   3.1420000e-01
   2.5315571e-01   3.1420000e-01
   2.5315571e-01   3.1440000e-01
   2.5436543e-01   3.1440000e-01
   2.5436543e-01   3.1460000e-01
   2.5462312e-01   3.1460000e-01
   2.5462312e-01   3.1480000e-01
   2.5594111e-01   3.1480000e-01
   2.5594111e-01   3.1500000e-01
   2.5769239e-01   3.1500000e-01
   2.5769239e-01   3.1520000e-01
   2.5871040e-01   3.1520000e-01
   2.5871040e-01   3.1540000e-01
   2.5946449e-01   3.1540000e-01
   2.5946449e-01   3.1560000e-01
   2.6276945e-01   3.1560000e-01
   2.6276945e-01   3.1580000e-01
   2.6355648e-01   3.1580000e-01
   2.6355648e-01   3.1600000e-01
   2.6515421e-01   3.1600000e-01
   2.6515421e-01   3.1620000e-01
   2.6531522e-01   3.1620000e-01
   2.6531522e-01   3.1640000e-01
   2.6613334e-01   3.1640000e-01
   2.6613334e-01   3.1660000e-01
   2.6746885e-01   3.1660000e-01
   2.6746885e-01   3.1680000e-01
   2.6899327e-01   3.1680000e-01
   2.6899327e-01   3.1700000e-01
   2.7043662e-01   3.1700000e-01
   2.7043662e-01   3.1720000e-01
   2.7342722e-01   3.1720000e-01
   2.7342722e-01   3.1740000e-01
   2.7410841e-01   3.1740000e-01
   2.7410841e-01   3.1760000e-01
   2.7465106e-01   3.1760000e-01
   2.7465106e-01   3.1780000e-01
   2.7493998e-01   3.1780000e-01
   2.7493998e-01   3.1800000e-01
   2.7559719e-01   3.1800000e-01
   2.7559719e-01   3.1820000e-01
   2.7985702e-01   3.1820000e-01
   2.7985702e-01   3.1840000e-01
   2.8170650e-01   3.1840000e-01
   2.8170650e-01   3.1860000e-01
   2.8350380e-01   3.1860000e-01
   2.8350380e-01   3.1880000e-01
   2.8483855e-01   3.1880000e-01
   2.8483855e-01   3.1900000e-01
   2.8485263e-01   3.1900000e-01
   2.8485263e-01   3.1920000e-01
   2.8517016e-01   3.1920000e-01
   2.8517016e-01   3.1940000e-01
   2.8583266e-01   3.1940000e-01
   2.8583266e-01   3.1960000e-01
   2.8637415e-01   3.1960000e-01
   2.8637415e-01   3.1980000e-01
   2.8886850e-01   3.1980000e-01
   2.8886850e-01   3.2000000e-01
   2.9110773e-01   3.2000000e-01
   2.9110773e-01   3.2020000e-01
   2.9285023e-01   3.2020000e-01
   2.9285023e-01   3.2040000e-01
   2.9605591e-01   3.2040000e-01
   2.9605591e-01   3.2060000e-01
   2.9978130e-01   3.2060000e-01
   2.9978130e-01   3.2080000e-01
   3.0183662e-01   3.2080000e-01
   3.0183662e-01   3.2100000e-01
   3.0252656e-01   3.2100000e-01
   3.0252656e-01   3.2120000e-01
   3.0277473e-01   3.2120000e-01
   3.0277473e-01   3.2140000e-01
   3.0492177e-01   3.2140000e-01
   3.0492177e-01   3.2160000e-01
   3.0562684e-01   3.2160000e-01
   3.0562684e-01   3.2180000e-01
   3.0702281e-01   3.2180000e-01
   3.0702281e-01   3.2200000e-01
   3.1187206e-01   3.2200000e-01
   3.1187206e-01   3.2220000e-01
   3.1422921e-01   3.2220000e-01
   3.1422921e-01   3.2240000e-01
   3.1440787e-01   3.2240000e-01
   3.1440787e-01   3.2260000e-01
   3.1505386e-01   3.2260000e-01
   3.1505386e-01   3.2280000e-01
   3.1613364e-01   3.2280000e-01
   3.1613364e-01   3.2300000e-01
   3.2090241e-01   3.2300000e-01
   3.2090241e-01   3.2320000e-01
   3.2199585e-01   3.2320000e-01
   3.2199585e-01   3.2340000e-01
   3.2382805e-01   3.2340000e-01
   3.2382805e-01   3.2360000e-01
   3.2637697e-01   3.2360000e-01
   3.2637697e-01   3.2380000e-01
   3.2799981e-01   3.2380000e-01
   3.2799981e-01   3.2400000e-01
   3.2848984e-01   3.2400000e-01
   3.2848984e-01   3.2420000e-01
   3.2913281e-01   3.2420000e-01
   3.2913281e-01   3.2440000e-01
   3.3134156e-01   3.2440000e-01
   3.3134156e-01   3.2460000e-01
   3.3479351e-01   3.2460000e-01
   3.3479351e-01   3.2480000e-01
   3.3503594e-01   3.2480000e-01
   3.3503594e-01   3.2500000e-01
   3.3602274e-01   3.2500000e-01
   3.3602274e-01   3.2520000e-01
   3.4108742e-01   3.2520000e-01
   3.4108742e-01   3.2540000e-01
   3.4175169e-01   3.2540000e-01
   3.4175169e-01   3.2560000e-01
   3.4253053e-01   3.2560000e-01
   3.4253053e-01   3.2580000e-01
   3.4309872e-01   3.2580000e-01
   3.4309872e-01   3.2600000e-01
   3.4680743e-01   3.2600000e-01
   3.4680743e-01   3.2620000e-01
   3.4723464e-01   3.2620000e-01
   3.4723464e-01   3.2640000e-01
   3.4727714e-01   3.2640000e-01
   3.4727714e-01   3.2660000e-01
   3.5010178e-01   3.2660000e-01
   3.5010178e-01   3.2680000e-01
   3.5098162e-01   3.2680000e-01
   3.5098162e-01   3.2700000e-01
   3.5261884e-01   3.2700000e-01
   3.5261884e-01   3.2720000e-01
   3.5590820e-01   3.2720000e-01
   3.5590820e-01   3.2740000e-01
   3.5726560e-01   3.2740000e-01
   3.5726560e-01   3.2760000e-01
   3.5990295e-01   3.2760000e-01
   3.5990295e-01   3.2780000e-01
   3.6044000e-01   3.2780000e-01
   3.6044000e-01   3.2800000e-01
   3.6244645e-01   3.2800000e-01
   3.6244645e-01   3.2820000e-01
   3.6309997e-01   3.2820000e-01
   3.6309997e-01   3.2840000e-01
   3.6319916e-01   3.2840000e-01
   3.6319916e-01   3.2860000e-01
   3.6771130e-01   3.2860000e-01
   3.6771130e-01   3.2880000e-01
   3.6867579e-01   3.2880000e-01
   3.6867579e-01   3.2900000e-01
   3.6993717e-01   3.2900000e-01
   3.6993717e-01   3.2920000e-01
   3.7160259e-01   3.2920000e-01
   3.7160259e-01   3.2940000e-01
   3.7318264e-01   3.2940000e-01
   3.7318264e-01   3.2960000e-01
   3.7333718e-01   3.2960000e-01
   3.7333718e-01   3.2980000e-01
   3.7448736e-01   3.2980000e-01
   3.7448736e-01   3.3000000e-01
   3.7726714e-01   3.3000000e-01
   3.7726714e-01   3.3020000e-01
   3.7804687e-01   3.3020000e-01
   3.7804687e-01   3.3040000e-01
   3.7882609e-01   3.3040000e-01
   3.7882609e-01   3.3060000e-01
   3.8442979e-01   3.3060000e-01
   3.8442979e-01   3.3080000e-01
   3.8515952e-01   3.3080000e-01
   3.8515952e-01   3.3100000e-01
   3.8522400e-01   3.3100000e-01
   3.8522400e-01   3.3120000e-01
   3.8555835e-01   3.3120000e-01
   3.8555835e-01   3.3140000e-01
   3.8651502e-01   3.3140000e-01
   3.8651502e-01   3.3160000e-01
   3.8772958e-01   3.3160000e-01
   3.8772958e-01   3.3180000e-01
   3.8785991e-01   3.3180000e-01
   3.8785991e-01   3.3200000e-01
   3.8811134e-01   3.3200000e-01
   3.8811134e-01   3.3220000e-01
   3.9038611e-01   3.3220000e-01
   3.9038611e-01   3.3240000e-01
   3.9514177e-01   3.3240000e-01
   3.9514177e-01   3.3260000e-01
   3.9546622e-01   3.3260000e-01
   3.9546622e-01   3.3280000e-01
   3.9700723e-01   3.3280000e-01
   3.9700723e-01   3.3300000e-01
   3.9734003e-01   3.3300000e-01
   3.9734003e-01   3.3320000e-01
   3.9970657e-01   3.3320000e-01
   3.9970657e-01   3.3340000e-01
   4.0226907e-01   3.3340000e-01
   4.0226907e-01   3.3360000e-01
   4.0969469e-01   3.3360000e-01
   4.0969469e-01   3.3380000e-01
   4.0982482e-01   3.3380000e-01
   4.0982482e-01   3.3400000e-01
   4.0985129e-01   3.3400000e-01
   4.0985129e-01   3.3420000e-01
   4.1068209e-01   3.3420000e-01
   4.1068209e-01   3.3440000e-01
   4.1301923e-01   3.3440000e-01
   4.1301923e-01   3.3460000e-01
   4.1349549e-01   3.3460000e-01
   4.1349549e-01   3.3480000e-01
   4.1471017e-01   3.3480000e-01
   4.1471017e-01   3.3500000e-01
   4.1514705e-01   3.3500000e-01
   4.1514705e-01   3.3520000e-01
   4.1641553e-01   3.3520000e-01
   4.1641553e-01   3.3540000e-01
   4.1681837e-01   3.3540000e-01
   4.1681837e-01   3.3560000e-01
   4.1685891e-01   3.3560000e-01
   4.1685891e-01   3.3580000e-01
   4.1769611e-01   3.3580000e-01
   4.1769611e-01   3.3600000e-01
   4.1774036e-01   3.3600000e-01
   4.1774036e-01   3.3620000e-01
   4.1988361e-01   3.3620000e-01
   4.1988361e-01   3.3640000e-01
   4.2570560e-01   3.3640000e-01
   4.2570560e-01   3.3660000e-01
   4.2650041e-01   3.3660000e-01
   4.2650041e-01   3.3680000e-01
   4.2679340e-01   3.3680000e-01
   4.2679340e-01   3.3700000e-01
   4.2758390e-01   3.3700000e-01
   4.2758390e-01   3.3720000e-01
   4.2861696e-01   3.3720000e-01
   4.2861696e-01   3.3740000e-01
   4.2963256e-01   3.3740000e-01
   4.2963256e-01   3.3760000e-01
   4.3026963e-01   3.3760000e-01
   4.3026963e-01   3.3780000e-01
   4.3344343e-01   3.3780000e-01
   4.3344343e-01   3.3800000e-01
   4.3695126e-01   3.3800000e-01
   4.3695126e-01   3.3820000e-01
   4.3809822e-01   3.3820000e-01
   4.3809822e-01   3.3840000e-01
   4.3865037e-01   3.3840000e-01
   4.3865037e-01   3.3860000e-01
   4.3948825e-01   3.3860000e-01
   4.3948825e-01   3.3880000e-01
   4.3951487e-01   3.3880000e-01
   4.3951487e-01   3.3900000e-01
   4.3970911e-01   3.3900000e-01
   4.3970911e-01   3.3920000e-01
   4.4141854e-01   3.3920000e-01
   4.4141854e-01   3.3940000e-01
   4.4264025e-01   3.3940000e-01
   4.4264025e-01   3.3960000e-01
   4.4353829e-01   3.3960000e-01
   4.4353829e-01   3.3980000e-01
   4.4363641e-01   3.3980000e-01
   4.4363641e-01   3.4000000e-01
   4.4552217e-01   3.4000000e-01
   4.4552217e-01   3.4020000e-01
   4.4633074e-01   3.4020000e-01
   4.4633074e-01   3.4040000e-01
   4.4873690e-01   3.4040000e-01
   4.4873690e-01   3.4060000e-01
   4.5128750e-01   3.4060000e-01
   4.5128750e-01   3.4080000e-01
   4.5361173e-01   3.4080000e-01
   4.5361173e-01   3.4100000e-01
   4.5616700e-01   3.4100000e-01
   4.5616700e-01   3.4120000e-01
   4.5673125e-01   3.4120000e-01
   4.5673125e-01   3.4140000e-01
   4.5800631e-01   3.4140000e-01
   4.5800631e-01   3.4160000e-01
   4.5878747e-01   3.4160000e-01
   4.5878747e-01   3.4180000e-01
   4.6009499e-01   3.4180000e-01
   4.6009499e-01   3.4200000e-01
   4.6147740e-01   3.4200000e-01
   4.6147740e-01   3.4220000e-01
   4.6169391e-01   3.4220000e-01
   4.6169391e-01   3.4240000e-01
   4.6567481e-01   3.4240000e-01
   4.6567481e-01   3.4260000e-01
   4.6751430e-01   3.4260000e-01
   4.6751430e-01   3.4280000e-01
   4.6800438e-01   3.4280000e-01
   4.6800438e-01   3.4300000e-01
   4.6842776e-01   3.4300000e-01
   4.6842776e-01   3.4320000e-01
   4.6990562e-01   3.4320000e-01
   4.6990562e-01   3.4340000e-01
   4.7065513e-01   3.4340000e-01
   4.7065513e-01   3.4360000e-01
   4.7255881e-01   3.4360000e-01
   4.7255881e-01   3.4380000e-01
   4.7479599e-01   3.4380000e-01
   4.7479599e-01   3.4400000e-01
   4.7888827e-01   3.4400000e-01
   4.7888827e-01   3.4420000e-01
   4.7902643e-01   3.4420000e-01
   4.7902643e-01   3.4440000e-01
   4.7941805e-01   3.4440000e-01
   4.7941805e-01   3.4460000e-01
   4.8009432e-01   3.4460000e-01
   4.8009432e-01   3.4480000e-01
   4.8158324e-01   3.4480000e-01
   4.8158324e-01   3.4500000e-01
   4.8264355e-01   3.4500000e-01
   4.8264355e-01   3.4520000e-01
   4.8271005e-01   3.4520000e-01
   4.8271005e-01   3.4540000e-01
   4.8485991e-01   3.4540000e-01
   4.8485991e-01   3.4560000e-01
   4.8608233e-01   3.4560000e-01
   4.8608233e-01   3.4580000e-01
   4.8637985e-01   3.4580000e-01
   4.8637985e-01   3.4600000e-01
   4.8686380e-01   3.4600000e-01
   4.8686380e-01   3.4620000e-01
   4.8893129e-01   3.4620000e-01
   4.8893129e-01   3.4640000e-01
   4.8916833e-01   3.4640000e-01
   4.8916833e-01   3.4660000e-01
   4.8917949e-01   3.4660000e-01
   4.8917949e-01   3.4680000e-01
   4.8947023e-01   3.4680000e-01
   4.8947023e-01   3.4700000e-01
   4.8952444e-01   3.4700000e-01
   4.8952444e-01   3.4720000e-01
   4.8981126e-01   3.4720000e-01
   4.8981126e-01   3.4740000e-01
   4.9015416e-01   3.4740000e-01
   4.9015416e-01   3.4760000e-01
   4.9193539e-01   3.4760000e-01
   4.9193539e-01   3.4780000e-01
   4.9484647e-01   3.4780000e-01
   4.9484647e-01   3.4800000e-01
   4.9599511e-01   3.4800000e-01
   4.9599511e-01   3.4820000e-01
   4.9626605e-01   3.4820000e-01
   4.9626605e-01   3.4840000e-01
   4.9931732e-01   3.4840000e-01
   4.9931732e-01   3.4860000e-01
   4.9986274e-01   3.4860000e-01
   4.9986274e-01   3.4880000e-01
   5.0286647e-01   3.4880000e-01
   5.0286647e-01   3.4900000e-01
   5.0449287e-01   3.4900000e-01
   5.0449287e-01   3.4920000e-01
   5.0587608e-01   3.4920000e-01
   5.0587608e-01   3.4940000e-01
   5.0907851e-01   3.4940000e-01
   5.0907851e-01   3.4960000e-01
   5.0910268e-01   3.4960000e-01
   5.0910268e-01   3.4980000e-01
   5.1100969e-01   3.4980000e-01
   5.1100969e-01   3.5000000e-01
   5.1147221e-01   3.5000000e-01
   5.1147221e-01   3.5020000e-01
   5.1202303e-01   3.5020000e-01
   5.1202303e-01   3.5040000e-01
   5.1209022e-01   3.5040000e-01
   5.1209022e-01   3.5060000e-01
   5.1257495e-01   3.5060000e-01
   5.1257495e-01   3.5080000e-01
   5.1512428e-01   3.5080000e-01
   5.1512428e-01   3.5100000e-01
   5.1606657e-01   3.5100000e-01
   5.1606657e-01   3.5120000e-01
   5.1935772e-01   3.5120000e-01
   5.1935772e-01   3.5140000e-01
   5.2003051e-01   3.5140000e-01
   5.2003051e-01   3.5160000e-01
   5.2289570e-01   3.5160000e-01
   5.2289570e-01   3.5180000e-01
   5.2476921e-01   3.5180000e-01
   5.2476921e-01   3.5200000e-01
   5.2480096e-01   3.5200000e-01
   5.2480096e-01   3.5220000e-01
   5.2536844e-01   3.5220000e-01
   5.2536844e-01   3.5240000e-01
   5.2737286e-01   3.5240000e-01
   5.2737286e-01   3.5260000e-01
   5.3019186e-01   3.5260000e-01
   5.3019186e-01   3.5280000e-01
   5.3228157e-01   3.5280000e-01
   5.3228157e-01   3.5300000e-01
   5.3529422e-01   3.5300000e-01
   5.3529422e-01   3.5320000e-01
   5.3663787e-01   3.5320000e-01
   5.3663787e-01   3.5340000e-01
   5.3847875e-01   3.5340000e-01
   5.3847875e-01   3.5360000e-01
   5.3925982e-01   3.5360000e-01
   5.3925982e-01   3.5380000e-01
   5.4003323e-01   3.5380000e-01
   5.4003323e-01   3.5400000e-01
   5.4195440e-01   3.5400000e-01
   5.4195440e-01   3.5420000e-01
   5.4508772e-01   3.5420000e-01
   5.4508772e-01   3.5440000e-01
   5.4530897e-01   3.5440000e-01
   5.4530897e-01   3.5460000e-01
   5.4532955e-01   3.5460000e-01
   5.4532955e-01   3.5480000e-01
   5.4550585e-01   3.5480000e-01
   5.4550585e-01   3.5500000e-01
   5.4554832e-01   3.5500000e-01
   5.4554832e-01   3.5520000e-01
   5.4649417e-01   3.5520000e-01
   5.4649417e-01   3.5540000e-01
   5.4663957e-01   3.5540000e-01
   5.4663957e-01   3.5560000e-01
   5.4808795e-01   3.5560000e-01
   5.4808795e-01   3.5580000e-01
   5.4830388e-01   3.5580000e-01
   5.4830388e-01   3.5600000e-01
   5.4841313e-01   3.5600000e-01
   5.4841313e-01   3.5620000e-01
   5.4847322e-01   3.5620000e-01
   5.4847322e-01   3.5640000e-01
   5.5047046e-01   3.5640000e-01
   5.5047046e-01   3.5660000e-01
   5.5264007e-01   3.5660000e-01
   5.5264007e-01   3.5680000e-01
   5.5275678e-01   3.5680000e-01
   5.5275678e-01   3.5700000e-01
   5.5361140e-01   3.5700000e-01
   5.5361140e-01   3.5720000e-01
   5.5779617e-01   3.5720000e-01
   5.5779617e-01   3.5740000e-01
   5.5948631e-01   3.5740000e-01
   5.5948631e-01   3.5760000e-01
   5.6140489e-01   3.5760000e-01
   5.6140489e-01   3.5780000e-01
   5.6166457e-01   3.5780000e-01
   5.6166457e-01   3.5800000e-01
   5.6213402e-01   3.5800000e-01
   5.6213402e-01   3.5820000e-01
   5.6342886e-01   3.5820000e-01
   5.6342886e-01   3.5840000e-01
   5.6406340e-01   3.5840000e-01
   5.6406340e-01   3.5860000e-01
   5.6453908e-01   3.5860000e-01
   5.6453908e-01   3.5880000e-01
   5.6544451e-01   3.5880000e-01
   5.6544451e-01   3.5900000e-01
   5.6692628e-01   3.5900000e-01
   5.6692628e-01   3.5920000e-01
   5.6949963e-01   3.5920000e-01
   5.6949963e-01   3.5940000e-01
   5.7031472e-01   3.5940000e-01
   5.7031472e-01   3.5960000e-01
   5.7776034e-01   3.5960000e-01
   5.7776034e-01   3.5980000e-01
   5.7811580e-01   3.5980000e-01
   5.7811580e-01   3.6000000e-01
   5.8184422e-01   3.6000000e-01
   5.8184422e-01   3.6020000e-01
   5.8562045e-01   3.6020000e-01
   5.8562045e-01   3.6040000e-01
   5.8601897e-01   3.6040000e-01
   5.8601897e-01   3.6060000e-01
   5.8616582e-01   3.6060000e-01
   5.8616582e-01   3.6080000e-01
   5.8631330e-01   3.6080000e-01
   5.8631330e-01   3.6100000e-01
   5.8681488e-01   3.6100000e-01
   5.8681488e-01   3.6120000e-01
   5.8713549e-01   3.6120000e-01
   5.8713549e-01   3.6140000e-01
   5.8972827e-01   3.6140000e-01
   5.8972827e-01   3.6160000e-01
   5.9131776e-01   3.6160000e-01
   5.9131776e-01   3.6180000e-01
   5.9601503e-01   3.6180000e-01
   5.9601503e-01   3.6200000e-01
   5.9828532e-01   3.6200000e-01
   5.9828532e-01   3.6220000e-01
   5.9844184e-01   3.6220000e-01
   5.9844184e-01   3.6240000e-01
   6.0035432e-01   3.6240000e-01
   6.0035432e-01   3.6260000e-01
   6.0192177e-01   3.6260000e-01
   6.0192177e-01   3.6280000e-01
   6.0337893e-01   3.6280000e-01
   6.0337893e-01   3.6300000e-01
   6.0676674e-01   3.6300000e-01
   6.0676674e-01   3.6320000e-01
   6.1010492e-01   3.6320000e-01
   6.1010492e-01   3.6340000e-01
   6.1054940e-01   3.6340000e-01
   6.1054940e-01   3.6360000e-01
   6.1069166e-01   3.6360000e-01
   6.1069166e-01   3.6380000e-01
   6.1100601e-01   3.6380000e-01
   6.1100601e-01   3.6400000e-01
   6.1106926e-01   3.6400000e-01
   6.1106926e-01   3.6420000e-01
   6.1171504e-01   3.6420000e-01
   6.1171504e-01   3.6440000e-01
   6.1209892e-01   3.6440000e-01
   6.1209892e-01   3.6460000e-01
   6.1371716e-01   3.6460000e-01
   6.1371716e-01   3.6480000e-01
   6.1535433e-01   3.6480000e-01
   6.1535433e-01   3.6500000e-01
   6.1647222e-01   3.6500000e-01
   6.1647222e-01   3.6520000e-01
   6.1919817e-01   3.6520000e-01
   6.1919817e-01   3.6540000e-01
   6.1923240e-01   3.6540000e-01
   6.1923240e-01   3.6560000e-01
   6.1951913e-01   3.6560000e-01
   6.1951913e-01   3.6580000e-01
   6.2712334e-01   3.6580000e-01
   6.2712334e-01   3.6600000e-01
   6.3056799e-01   3.6600000e-01
   6.3056799e-01   3.6620000e-01
   6.3058234e-01   3.6620000e-01
   6.3058234e-01   3.6640000e-01
   6.3112248e-01   3.6640000e-01
   6.3112248e-01   3.6660000e-01
   6.3136801e-01   3.6660000e-01
   6.3136801e-01   3.6680000e-01
   6.3372822e-01   3.6680000e-01
   6.3372822e-01   3.6700000e-01
   6.3568285e-01   3.6700000e-01
   6.3568285e-01   3.6720000e-01
   6.3653629e-01   3.6720000e-01
   6.3653629e-01   3.6740000e-01
   6.3737093e-01   3.6740000e-01
   6.3737093e-01   3.6760000e-01
   6.3863467e-01   3.6760000e-01
   6.3863467e-01   3.6780000e-01
   6.3873239e-01   3.6780000e-01
   6.3873239e-01   3.6800000e-01
   6.4153034e-01   3.6800000e-01
   6.4153034e-01   3.6820000e-01
   6.4880519e-01   3.6820000e-01
   6.4880519e-01   3.6840000e-01
   6.4944948e-01   3.6840000e-01
   6.4944948e-01   3.6860000e-01
   6.5046499e-01   3.6860000e-01
   6.5046499e-01   3.6880000e-01
   6.5178899e-01   3.6880000e-01
   6.5178899e-01   3.6900000e-01
   6.5281111e-01   3.6900000e-01
   6.5281111e-01   3.6920000e-01
   6.5418979e-01   3.6920000e-01
   6.5418979e-01   3.6940000e-01
   6.5430886e-01   3.6940000e-01
   6.5430886e-01   3.6960000e-01
   6.5593632e-01   3.6960000e-01
   6.5593632e-01   3.6980000e-01
   6.5827122e-01   3.6980000e-01
   6.5827122e-01   3.7000000e-01
   6.5848812e-01   3.7000000e-01
   6.5848812e-01   3.7020000e-01
   6.6083780e-01   3.7020000e-01
   6.6083780e-01   3.7040000e-01
   6.6212538e-01   3.7040000e-01
   6.6212538e-01   3.7060000e-01
   6.6478845e-01   3.7060000e-01
   6.6478845e-01   3.7080000e-01
   6.6791860e-01   3.7080000e-01
   6.6791860e-01   3.7100000e-01
   6.6802475e-01   3.7100000e-01
   6.6802475e-01   3.7120000e-01
   6.6978775e-01   3.7120000e-01
   6.6978775e-01   3.7140000e-01
   6.7083209e-01   3.7140000e-01
   6.7083209e-01   3.7160000e-01
   6.7213519e-01   3.7160000e-01
   6.7213519e-01   3.7180000e-01
   6.7290708e-01   3.7180000e-01
   6.7290708e-01   3.7200000e-01
   6.7368114e-01   3.7200000e-01
   6.7368114e-01   3.7220000e-01
   6.7448083e-01   3.7220000e-01
   6.7448083e-01   3.7240000e-01
   6.7461553e-01   3.7240000e-01
   6.7461553e-01   3.7260000e-01
   6.7894255e-01   3.7260000e-01
   6.7894255e-01   3.7280000e-01
   6.7986440e-01   3.7280000e-01
   6.7986440e-01   3.7300000e-01
   6.8241311e-01   3.7300000e-01
   6.8241311e-01   3.7320000e-01
   6.8655196e-01   3.7320000e-01
   6.8655196e-01   3.7340000e-01
   6.8658526e-01   3.7340000e-01
   6.8658526e-01   3.7360000e-01
   6.8817910e-01   3.7360000e-01
   6.8817910e-01   3.7380000e-01
   6.8889841e-01   3.7380000e-01
   6.8889841e-01   3.7400000e-01
   6.9005054e-01   3.7400000e-01
   6.9005054e-01   3.7420000e-01
   6.9437036e-01   3.7420000e-01
   6.9437036e-01   3.7440000e-01
   6.9715027e-01   3.7440000e-01
   6.9715027e-01   3.7460000e-01
   6.9939988e-01   3.7460000e-01
   6.9939988e-01   3.7480000e-01
   6.9960284e-01   3.7480000e-01
   6.9960284e-01   3.7500000e-01
   7.0066701e-01   3.7500000e-01
   7.0066701e-01   3.7520000e-01
   7.0226110e-01   3.7520000e-01
   7.0226110e-01   3.7540000e-01
   7.0250862e-01   3.7540000e-01
   7.0250862e-01   3.7560000e-01
   7.0304463e-01   3.7560000e-01
   7.0304463e-01   3.7580000e-01
   7.0372134e-01   3.7580000e-01
   7.0372134e-01   3.7600000e-01
   7.0395746e-01   3.7600000e-01
   7.0395746e-01   3.7620000e-01
   7.0633602e-01   3.7620000e-01
   7.0633602e-01   3.7640000e-01
   7.0648249e-01   3.7640000e-01
   7.0648249e-01   3.7660000e-01
   7.0821644e-01   3.7660000e-01
   7.0821644e-01   3.7680000e-01
   7.1017739e-01   3.7680000e-01
   7.1017739e-01   3.7700000e-01
   7.1051638e-01   3.7700000e-01
   7.1051638e-01   3.7720000e-01
   7.1073644e-01   3.7720000e-01
   7.1073644e-01   3.7740000e-01
   7.1148246e-01   3.7740000e-01
   7.1148246e-01   3.7760000e-01
   7.1230368e-01   3.7760000e-01
   7.1230368e-01   3.7780000e-01
   7.1263238e-01   3.7780000e-01
   7.1263238e-01   3.7800000e-01
   7.1278981e-01   3.7800000e-01
   7.1278981e-01   3.7820000e-01
   7.1307050e-01   3.7820000e-01
   7.1307050e-01   3.7840000e-01
   7.1336279e-01   3.7840000e-01
   7.1336279e-01   3.7860000e-01
   7.1552143e-01   3.7860000e-01
   7.1552143e-01   3.7880000e-01
   7.1585173e-01   3.7880000e-01
   7.1585173e-01   3.7900000e-01
   7.1620625e-01   3.7900000e-01
   7.1620625e-01   3.7920000e-01
   7.1771131e-01   3.7920000e-01
   7.1771131e-01   3.7940000e-01
   7.1820795e-01   3.7940000e-01
   7.1820795e-01   3.7960000e-01
   7.1841917e-01   3.7960000e-01
   7.1841917e-01   3.7980000e-01
   7.1843627e-01   3.7980000e-01
   7.1843627e-01   3.8000000e-01
   7.2048319e-01   3.8000000e-01
   7.2048319e-01   3.8020000e-01
   7.2059351e-01   3.8020000e-01
   7.2059351e-01   3.8040000e-01
   7.2126833e-01   3.8040000e-01
   7.2126833e-01   3.8060000e-01
   7.2184331e-01   3.8060000e-01
   7.2184331e-01   3.8080000e-01
   7.2369201e-01   3.8080000e-01
   7.2369201e-01   3.8100000e-01
   7.2441534e-01   3.8100000e-01
   7.2441534e-01   3.8120000e-01
   7.2990140e-01   3.8120000e-01
   7.2990140e-01   3.8140000e-01
   7.3268983e-01   3.8140000e-01
   7.3268983e-01   3.8160000e-01
   7.3953197e-01   3.8160000e-01
   7.3953197e-01   3.8180000e-01
   7.4042356e-01   3.8180000e-01
   7.4042356e-01   3.8200000e-01
   7.4334758e-01   3.8200000e-01
   7.4334758e-01   3.8220000e-01
   7.4348241e-01   3.8220000e-01
   7.4348241e-01   3.8240000e-01
   7.4356382e-01   3.8240000e-01
   7.4356382e-01   3.8260000e-01
   7.4514557e-01   3.8260000e-01
   7.4514557e-01   3.8280000e-01
   7.4537881e-01   3.8280000e-01
   7.4537881e-01   3.8300000e-01
   7.4571661e-01   3.8300000e-01
   7.4571661e-01   3.8320000e-01
   7.4571980e-01   3.8320000e-01
   7.4571980e-01   3.8340000e-01
   7.4699357e-01   3.8340000e-01
   7.4699357e-01   3.8360000e-01
   7.4701576e-01   3.8360000e-01
   7.4701576e-01   3.8380000e-01
   7.5349515e-01   3.8380000e-01
   7.5349515e-01   3.8400000e-01
   7.5908633e-01   3.8400000e-01
   7.5908633e-01   3.8420000e-01
   7.6124696e-01   3.8420000e-01
   7.6124696e-01   3.8440000e-01
   7.6172987e-01   3.8440000e-01
   7.6172987e-01   3.8460000e-01
   7.6258780e-01   3.8460000e-01
   7.6258780e-01   3.8480000e-01
   7.6320615e-01   3.8480000e-01
   7.6320615e-01   3.8500000e-01
   7.6506214e-01   3.8500000e-01
   7.6506214e-01   3.8520000e-01
   7.6558689e-01   3.8520000e-01
   7.6558689e-01   3.8540000e-01
   7.6586803e-01   3.8540000e-01
   7.6586803e-01   3.8560000e-01
   7.6611799e-01   3.8560000e-01
   7.6611799e-01   3.8580000e-01
   7.6701698e-01   3.8580000e-01
   7.6701698e-01   3.8600000e-01
   7.7198585e-01   3.8600000e-01
   7.7198585e-01   3.8620000e-01
   7.7279834e-01   3.8620000e-01
   7.7279834e-01   3.8640000e-01
   7.7434695e-01   3.8640000e-01
   7.7434695e-01   3.8660000e-01
   7.7873784e-01   3.8660000e-01
   7.7873784e-01   3.8680000e-01
   7.8065268e-01   3.8680000e-01
   7.8065268e-01   3.8700000e-01
   7.8396722e-01   3.8700000e-01
   7.8396722e-01   3.8720000e-01
   7.8666688e-01   3.8720000e-01
   7.8666688e-01   3.8740000e-01
   7.8961678e-01   3.8740000e-01
   7.8961678e-01   3.8760000e-01
   7.9002710e-01   3.8760000e-01
   7.9002710e-01   3.8780000e-01
   7.9227646e-01   3.8780000e-01
   7.9227646e-01   3.8800000e-01
   7.9358387e-01   3.8800000e-01
   7.9358387e-01   3.8820000e-01
   7.9416070e-01   3.8820000e-01
   7.9416070e-01   3.8840000e-01
   7.9648077e-01   3.8840000e-01
   7.9648077e-01   3.8860000e-01
   7.9668806e-01   3.8860000e-01
   7.9668806e-01   3.8880000e-01
   7.9721008e-01   3.8880000e-01
   7.9721008e-01   3.8900000e-01
   7.9816210e-01   3.8900000e-01
   7.9816210e-01   3.8920000e-01
   8.0091360e-01   3.8920000e-01
   8.0091360e-01   3.8940000e-01
   8.0267723e-01   3.8940000e-01
   8.0267723e-01   3.8960000e-01
   8.0387568e-01   3.8960000e-01
   8.0387568e-01   3.8980000e-01
   8.0397317e-01   3.8980000e-01
   8.0397317e-01   3.9000000e-01
   8.0451659e-01   3.9000000e-01
   8.0451659e-01   3.9020000e-01
   8.0482562e-01   3.9020000e-01
   8.0482562e-01   3.9040000e-01
   8.0639439e-01   3.9040000e-01
   8.0639439e-01   3.9060000e-01
   8.0672544e-01   3.9060000e-01
   8.0672544e-01   3.9080000e-01
   8.0933228e-01   3.9080000e-01
   8.0933228e-01   3.9100000e-01
   8.1087941e-01   3.9100000e-01
   8.1087941e-01   3.9120000e-01
   8.1090516e-01   3.9120000e-01
   8.1090516e-01   3.9140000e-01
   8.1416401e-01   3.9140000e-01
   8.1416401e-01   3.9160000e-01
   8.1502328e-01   3.9160000e-01
   8.1502328e-01   3.9180000e-01
   8.1587416e-01   3.9180000e-01
   8.1587416e-01   3.9200000e-01
   8.2020662e-01   3.9200000e-01
   8.2020662e-01   3.9220000e-01
   8.2166699e-01   3.9220000e-01
   8.2166699e-01   3.9240000e-01
   8.2417237e-01   3.9240000e-01
   8.2417237e-01   3.9260000e-01
   8.2604649e-01   3.9260000e-01
   8.2604649e-01   3.9280000e-01
   8.2747426e-01   3.9280000e-01
   8.2747426e-01   3.9300000e-01
   8.3051668e-01   3.9300000e-01
   8.3051668e-01   3.9320000e-01
   8.3121567e-01   3.9320000e-01
   8.3121567e-01   3.9340000e-01
   8.3127570e-01   3.9340000e-01
   8.3127570e-01   3.9360000e-01
   8.3127918e-01   3.9360000e-01
   8.3127918e-01   3.9380000e-01
   8.3134011e-01   3.9380000e-01
   8.3134011e-01   3.9400000e-01
   8.3239849e-01   3.9400000e-01
   8.3239849e-01   3.9420000e-01
   8.3246304e-01   3.9420000e-01
   8.3246304e-01   3.9440000e-01
   8.3361381e-01   3.9440000e-01
   8.3361381e-01   3.9460000e-01
   8.3471581e-01   3.9460000e-01
   8.3471581e-01   3.9480000e-01
   8.3504740e-01   3.9480000e-01
   8.3504740e-01   3.9500000e-01
   8.3532586e-01   3.9500000e-01
   8.3532586e-01   3.9520000e-01
   8.3576838e-01   3.9520000e-01
   8.3576838e-01   3.9540000e-01
   8.3601445e-01   3.9540000e-01
   8.3601445e-01   3.9560000e-01
   8.3635331e-01   3.9560000e-01
   8.3635331e-01   3.9580000e-01
   8.3710398e-01   3.9580000e-01
   8.3710398e-01   3.9600000e-01
   8.4041269e-01   3.9600000e-01
   8.4041269e-01   3.9620000e-01
   8.4142890e-01   3.9620000e-01
   8.4142890e-01   3.9640000e-01
   8.4437814e-01   3.9640000e-01
   8.4437814e-01   3.9660000e-01
   8.4471080e-01   3.9660000e-01
   8.4471080e-01   3.9680000e-01
   8.4502614e-01   3.9680000e-01
   8.4502614e-01   3.9700000e-01
   8.4911925e-01   3.9700000e-01
   8.4911925e-01   3.9720000e-01
   8.5097457e-01   3.9720000e-01
   8.5097457e-01   3.9740000e-01
   8.5160524e-01   3.9740000e-01
   8.5160524e-01   3.9760000e-01
   8.5289808e-01   3.9760000e-01
   8.5289808e-01   3.9780000e-01
   8.5460070e-01   3.9780000e-01
   8.5460070e-01   3.9800000e-01
   8.5587488e-01   3.9800000e-01
   8.5587488e-01   3.9820000e-01
   8.5636018e-01   3.9820000e-01
   8.5636018e-01   3.9840000e-01
   8.5771771e-01   3.9840000e-01
   8.5771771e-01   3.9860000e-01
   8.5813597e-01   3.9860000e-01
   8.5813597e-01   3.9880000e-01
   8.5887564e-01   3.9880000e-01
   8.5887564e-01   3.9900000e-01
   8.5889649e-01   3.9900000e-01
   8.5889649e-01   3.9920000e-01
   8.6370678e-01   3.9920000e-01
   8.6370678e-01   3.9940000e-01
   8.6426367e-01   3.9940000e-01
   8.6426367e-01   3.9960000e-01
   8.6489936e-01   3.9960000e-01
   8.6489936e-01   3.9980000e-01
   8.6887523e-01   3.9980000e-01
   8.6887523e-01   4.0000000e-01
   8.6917479e-01   4.0000000e-01
   8.6917479e-01   4.0020000e-01
   8.6943906e-01   4.0020000e-01
   8.6943906e-01   4.0040000e-01
   8.7042608e-01   4.0040000e-01
   8.7042608e-01   4.0060000e-01
   8.7324335e-01   4.0060000e-01
   8.7324335e-01   4.0080000e-01
   8.7346351e-01   4.0080000e-01
   8.7346351e-01   4.0100000e-01
   8.7499083e-01   4.0100000e-01
   8.7499083e-01   4.0120000e-01
   8.7781440e-01   4.0120000e-01
   8.7781440e-01   4.0140000e-01
   8.7873865e-01   4.0140000e-01
   8.7873865e-01   4.0160000e-01
   8.8121565e-01   4.0160000e-01
   8.8121565e-01   4.0180000e-01
   8.8162366e-01   4.0180000e-01
   8.8162366e-01   4.0200000e-01
   8.8290545e-01   4.0200000e-01
   8.8290545e-01   4.0220000e-01
   8.8598671e-01   4.0220000e-01
   8.8598671e-01   4.0240000e-01
   8.8682924e-01   4.0240000e-01
   8.8682924e-01   4.0260000e-01
   8.8712154e-01   4.0260000e-01
   8.8712154e-01   4.0280000e-01
   8.8830902e-01   4.0280000e-01
   8.8830902e-01   4.0300000e-01
   8.8960529e-01   4.0300000e-01
   8.8960529e-01   4.0320000e-01
   8.8970423e-01   4.0320000e-01
   8.8970423e-01   4.0340000e-01
   8.9005410e-01   4.0340000e-01
   8.9005410e-01   4.0360000e-01
   8.9515715e-01   4.0360000e-01
   8.9515715e-01   4.0380000e-01
   8.9528362e-01   4.0380000e-01
   8.9528362e-01   4.0400000e-01
   8.9659969e-01   4.0400000e-01
   8.9659969e-01   4.0420000e-01
   8.9783606e-01   4.0420000e-01
   8.9783606e-01   4.0440000e-01
   8.9902171e-01   4.0440000e-01
   8.9902171e-01   4.0460000e-01
   9.0041966e-01   4.0460000e-01
   9.0041966e-01   4.0480000e-01
   9.0077796e-01   4.0480000e-01
   9.0077796e-01   4.0500000e-01
   9.0167534e-01   4.0500000e-01
   9.0167534e-01   4.0520000e-01
   9.0341691e-01   4.0520000e-01
   9.0341691e-01   4.0540000e-01
   9.0592978e-01   4.0540000e-01
   9.0592978e-01   4.0560000e-01
   9.0641550e-01   4.0560000e-01
   9.0641550e-01   4.0580000e-01
   9.0700361e-01   4.0580000e-01
   9.0700361e-01   4.0600000e-01
   9.0754112e-01   4.0600000e-01
   9.0754112e-01   4.0620000e-01
   9.0805645e-01   4.0620000e-01
   9.0805645e-01   4.0640000e-01
   9.0956257e-01   4.0640000e-01
   9.0956257e-01   4.0660000e-01
   9.0982836e-01   4.0660000e-01
   9.0982836e-01   4.0680000e-01
   9.1249829e-01   4.0680000e-01
   9.1249829e-01   4.0700000e-01
   9.1472488e-01   4.0700000e-01
   9.1472488e-01   4.0720000e-01
   9.1538690e-01   4.0720000e-01
   9.1538690e-01   4.0740000e-01
   9.1597675e-01   4.0740000e-01
   9.1597675e-01   4.0760000e-01
   9.1674099e-01   4.0760000e-01
   9.1674099e-01   4.0780000e-01
   9.2157262e-01   4.0780000e-01
   9.2157262e-01   4.0800000e-01
   9.2191546e-01   4.0800000e-01
   9.2191546e-01   4.0820000e-01
   9.2201061e-01   4.0820000e-01
   9.2201061e-01   4.0840000e-01
   9.2259210e-01   4.0840000e-01
   9.2259210e-01   4.0860000e-01
   9.2287150e-01   4.0860000e-01
   9.2287150e-01   4.0880000e-01
   9.2296172e-01   4.0880000e-01
   9.2296172e-01   4.0900000e-01
   9.2412793e-01   4.0900000e-01
   9.2412793e-01   4.0920000e-01
   9.2569076e-01   4.0920000e-01
   9.2569076e-01   4.0940000e-01
   9.2783674e-01   4.0940000e-01
   9.2783674e-01   4.0960000e-01
   9.2785842e-01   4.0960000e-01
   9.2785842e-01   4.0980000e-01
   9.2869392e-01   4.0980000e-01
   9.2869392e-01   4.1000000e-01
   9.2894456e-01   4.1000000e-01
   9.2894456e-01   4.1020000e-01
   9.3015412e-01   4.1020000e-01
   9.3015412e-01   4.1040000e-01
   9.3205027e-01   4.1040000e-01
   9.3205027e-01   4.1060000e-01
   9.3411348e-01   4.1060000e-01
   9.3411348e-01   4.1080000e-01
   9.3432934e-01   4.1080000e-01
   9.3432934e-01   4.1100000e-01
   9.3438647e-01   4.1100000e-01
   9.3438647e-01   4.1120000e-01
   9.3445184e-01   4.1120000e-01
   9.3445184e-01   4.1140000e-01
   9.3480782e-01   4.1140000e-01
   9.3480782e-01   4.1160000e-01
   9.3742393e-01   4.1160000e-01
   9.3742393e-01   4.1180000e-01
   9.3760938e-01   4.1180000e-01
   9.3760938e-01   4.1200000e-01
   9.3840043e-01   4.1200000e-01
   9.3840043e-01   4.1220000e-01
   9.3845104e-01   4.1220000e-01
   9.3845104e-01   4.1240000e-01
   9.3907115e-01   4.1240000e-01
   9.3907115e-01   4.1260000e-01
   9.3989644e-01   4.1260000e-01
   9.3989644e-01   4.1280000e-01
   9.4099704e-01   4.1280000e-01
   9.4099704e-01   4.1300000e-01
   9.4119692e-01   4.1300000e-01
   9.4119692e-01   4.1320000e-01
   9.4151412e-01   4.1320000e-01
   9.4151412e-01   4.1340000e-01
   9.4358540e-01   4.1340000e-01
   9.4358540e-01   4.1360000e-01
   9.4406244e-01   4.1360000e-01
   9.4406244e-01   4.1380000e-01
   9.4486043e-01   4.1380000e-01
   9.4486043e-01   4.1400000e-01
   9.4689139e-01   4.1400000e-01
   9.4689139e-01   4.1420000e-01
   9.5067827e-01   4.1420000e-01
   9.5067827e-01   4.1440000e-01
   9.5279199e-01   4.1440000e-01
   9.5279199e-01   4.1460000e-01
   9.5292812e-01   4.1460000e-01
   9.5292812e-01   4.1480000e-01
   9.5311703e-01   4.1480000e-01
   9.5311703e-01   4.1500000e-01
   9.5365084e-01   4.1500000e-01
   9.5365084e-01   4.1520000e-01
   9.5456906e-01   4.1520000e-01
   9.5456906e-01   4.1540000e-01
   9.5457794e-01   4.1540000e-01
   9.5457794e-01   4.1560000e-01
   9.5477487e-01   4.1560000e-01
   9.5477487e-01   4.1580000e-01
   9.5556036e-01   4.1580000e-01
   9.5556036e-01   4.1600000e-01
   9.5814554e-01   4.1600000e-01
   9.5814554e-01   4.1620000e-01
   9.5831428e-01   4.1620000e-01
   9.5831428e-01   4.1640000e-01
   9.6086347e-01   4.1640000e-01
   9.6086347e-01   4.1660000e-01
   9.6149525e-01   4.1660000e-01
   9.6149525e-01   4.1680000e-01
   9.6182968e-01   4.1680000e-01
   9.6182968e-01   4.1700000e-01
   9.6425769e-01   4.1700000e-01
   9.6425769e-01   4.1720000e-01
   9.6449771e-01   4.1720000e-01
   9.6449771e-01   4.1740000e-01
   9.6548681e-01   4.1740000e-01
   9.6548681e-01   4.1760000e-01
   9.6664811e-01   4.1760000e-01
   9.6664811e-01   4.1780000e-01
   9.6868788e-01   4.1780000e-01
   9.6868788e-01   4.1800000e-01
   9.6891677e-01   4.1800000e-01
   9.6891677e-01   4.1820000e-01
   9.6968052e-01   4.1820000e-01
   9.6968052e-01   4.1840000e-01
   9.7071171e-01   4.1840000e-01
   9.7071171e-01   4.1860000e-01
   9.7217822e-01   4.1860000e-01
   9.7217822e-01   4.1880000e-01
   9.7250022e-01   4.1880000e-01
   9.7250022e-01   4.1900000e-01
   9.7274603e-01   4.1900000e-01
   9.7274603e-01   4.1920000e-01
   9.7419741e-01   4.1920000e-01
   9.7419741e-01   4.1940000e-01
   9.7464316e-01   4.1940000e-01
   9.7464316e-01   4.1960000e-01
   9.7777848e-01   4.1960000e-01
   9.7777848e-01   4.1980000e-01
   9.7837295e-01   4.1980000e-01
   9.7837295e-01   4.2000000e-01
   9.7869056e-01   4.2000000e-01
   9.7869056e-01   4.2020000e-01
   9.8010717e-01   4.2020000e-01
   9.8010717e-01   4.2040000e-01
   9.8045377e-01   4.2040000e-01
   9.8045377e-01   4.2060000e-01
   9.8132579e-01   4.2060000e-01
   9.8132579e-01   4.2080000e-01
   9.8275133e-01   4.2080000e-01
   9.8275133e-01   4.2100000e-01
   9.8471659e-01   4.2100000e-01
   9.8471659e-01   4.2120000e-01
   9.8612901e-01   4.2120000e-01
   9.8612901e-01   4.2140000e-01
   9.8710721e-01   4.2140000e-01
   9.8710721e-01   4.2160000e-01
   9.9109881e-01   4.2160000e-01
   9.9109881e-01   4.2180000e-01
   9.9469827e-01   4.2180000e-01
   9.9469827e-01   4.2200000e-01
   9.9613458e-01   4.2200000e-01
   9.9613458e-01   4.2220000e-01
   9.9684829e-01   4.2220000e-01
   9.9684829e-01   4.2240000e-01
   9.9800825e-01   4.2240000e-01
   9.9800825e-01   4.2260000e-01
   9.9825029e-01   4.2260000e-01
   9.9825029e-01   4.2280000e-01
   1.0004168e+00   4.2280000e-01
   1.0004168e+00   4.2300000e-01
   1.0006763e+00   4.2300000e-01
   1.0006763e+00   4.2320000e-01
   1.0016998e+00   4.2320000e-01
   1.0016998e+00   4.2340000e-01
   1.0030851e+00   4.2340000e-01
   1.0030851e+00   4.2360000e-01
   1.0039953e+00   4.2360000e-01
   1.0039953e+00   4.2380000e-01
   1.0042489e+00   4.2380000e-01
   1.0042489e+00   4.2400000e-01
   1.0054777e+00   4.2400000e-01
   1.0054777e+00   4.2420000e-01
   1.0058594e+00   4.2420000e-01
   1.0058594e+00   4.2440000e-01
   1.0073054e+00   4.2440000e-01
   1.0073054e+00   4.2460000e-01
   1.0073180e+00   4.2460000e-01
   1.0073180e+00   4.2480000e-01
   1.0074765e+00   4.2480000e-01
   1.0074765e+00   4.2500000e-01
   1.0084034e+00   4.2500000e-01
   1.0084034e+00   4.2520000e-01
   1.0087327e+00   4.2520000e-01
   1.0087327e+00   4.2540000e-01
   1.0088872e+00   4.2540000e-01
   1.0088872e+00   4.2560000e-01
   1.0099295e+00   4.2560000e-01
   1.0099295e+00   4.2580000e-01
   1.0118438e+00   4.2580000e-01
   1.0118438e+00   4.2600000e-01
   1.0131173e+00   4.2600000e-01
   1.0131173e+00   4.2620000e-01
   1.0146530e+00   4.2620000e-01
   1.0146530e+00   4.2640000e-01
   1.0164168e+00   4.2640000e-01
   1.0164168e+00   4.2660000e-01
   1.0169328e+00   4.2660000e-01
   1.0169328e+00   4.2680000e-01
   1.0186626e+00   4.2680000e-01
   1.0186626e+00   4.2700000e-01
   1.0187634e+00   4.2700000e-01
   1.0187634e+00   4.2720000e-01
   1.0198629e+00   4.2720000e-01
   1.0198629e+00   4.2740000e-01
   1.0199227e+00   4.2740000e-01
   1.0199227e+00   4.2760000e-01
   1.0200499e+00   4.2760000e-01
   1.0200499e+00   4.2780000e-01
   1.0239946e+00   4.2780000e-01
   1.0239946e+00   4.2800000e-01
   1.0273054e+00   4.2800000e-01
   1.0273054e+00   4.2820000e-01
   1.0277184e+00   4.2820000e-01
   1.0277184e+00   4.2840000e-01
   1.0288978e+00   4.2840000e-01
   1.0288978e+00   4.2860000e-01
   1.0292764e+00   4.2860000e-01
   1.0292764e+00   4.2880000e-01
   1.0295507e+00   4.2880000e-01
   1.0295507e+00   4.2900000e-01
   1.0315065e+00   4.2900000e-01
   1.0315065e+00   4.2920000e-01
   1.0324274e+00   4.2920000e-01
   1.0324274e+00   4.2940000e-01
   1.0325558e+00   4.2940000e-01
   1.0325558e+00   4.2960000e-01
   1.0329513e+00   4.2960000e-01
   1.0329513e+00   4.2980000e-01
   1.0335041e+00   4.2980000e-01
   1.0335041e+00   4.3000000e-01
   1.0351482e+00   4.3000000e-01
   1.0351482e+00   4.3020000e-01
   1.0358554e+00   4.3020000e-01
   1.0358554e+00   4.3040000e-01
   1.0364398e+00   4.3040000e-01
   1.0364398e+00   4.3060000e-01
   1.0372326e+00   4.3060000e-01
   1.0372326e+00   4.3080000e-01
   1.0396366e+00   4.3080000e-01
   1.0396366e+00   4.3100000e-01
   1.0407970e+00   4.3100000e-01
   1.0407970e+00   4.3120000e-01
   1.0438077e+00   4.3120000e-01
   1.0438077e+00   4.3140000e-01
   1.0438908e+00   4.3140000e-01
   1.0438908e+00   4.3160000e-01
   1.0442175e+00   4.3160000e-01
   1.0442175e+00   4.3180000e-01
   1.0447261e+00   4.3180000e-01
   1.0447261e+00   4.3200000e-01
   1.0463141e+00   4.3200000e-01
   1.0463141e+00   4.3220000e-01
   1.0470716e+00   4.3220000e-01
   1.0470716e+00   4.3240000e-01
   1.0473134e+00   4.3240000e-01
   1.0473134e+00   4.3260000e-01
   1.0479907e+00   4.3260000e-01
   1.0479907e+00   4.3280000e-01
   1.0488565e+00   4.3280000e-01
   1.0488565e+00   4.3300000e-01
   1.0490029e+00   4.3300000e-01
   1.0490029e+00   4.3320000e-01
   1.0491499e+00   4.3320000e-01
   1.0491499e+00   4.3340000e-01
   1.0502880e+00   4.3340000e-01
   1.0502880e+00   4.3360000e-01
   1.0523964e+00   4.3360000e-01
   1.0523964e+00   4.3380000e-01
   1.0523981e+00   4.3380000e-01
   1.0523981e+00   4.3400000e-01
   1.0527103e+00   4.3400000e-01
   1.0527103e+00   4.3420000e-01
   1.0532386e+00   4.3420000e-01
   1.0532386e+00   4.3440000e-01
   1.0567368e+00   4.3440000e-01
   1.0567368e+00   4.3460000e-01
   1.0583881e+00   4.3460000e-01
   1.0583881e+00   4.3480000e-01
   1.0612256e+00   4.3480000e-01
   1.0612256e+00   4.3500000e-01
   1.0618111e+00   4.3500000e-01
   1.0618111e+00   4.3520000e-01
   1.0623641e+00   4.3520000e-01
   1.0623641e+00   4.3540000e-01
   1.0627507e+00   4.3540000e-01
   1.0627507e+00   4.3560000e-01
   1.0659797e+00   4.3560000e-01
   1.0659797e+00   4.3580000e-01
   1.0670870e+00   4.3580000e-01
   1.0670870e+00   4.3600000e-01
   1.0676388e+00   4.3600000e-01
   1.0676388e+00   4.3620000e-01
   1.0679653e+00   4.3620000e-01
   1.0679653e+00   4.3640000e-01
   1.0681165e+00   4.3640000e-01
   1.0681165e+00   4.3660000e-01
   1.0697288e+00   4.3660000e-01
   1.0697288e+00   4.3680000e-01
   1.0711838e+00   4.3680000e-01
   1.0711838e+00   4.3700000e-01
   1.0741806e+00   4.3700000e-01
   1.0741806e+00   4.3720000e-01
   1.0752865e+00   4.3720000e-01
   1.0752865e+00   4.3740000e-01
   1.0781063e+00   4.3740000e-01
   1.0781063e+00   4.3760000e-01
   1.0784594e+00   4.3760000e-01
   1.0784594e+00   4.3780000e-01
   1.0785564e+00   4.3780000e-01
   1.0785564e+00   4.3800000e-01
   1.0792221e+00   4.3800000e-01
   1.0792221e+00   4.3820000e-01
   1.0816375e+00   4.3820000e-01
   1.0816375e+00   4.3840000e-01
   1.0824197e+00   4.3840000e-01
   1.0824197e+00   4.3860000e-01
   1.0830390e+00   4.3860000e-01
   1.0830390e+00   4.3880000e-01
   1.0858745e+00   4.3880000e-01
   1.0858745e+00   4.3900000e-01
   1.0884458e+00   4.3900000e-01
   1.0884458e+00   4.3920000e-01
   1.0885828e+00   4.3920000e-01
   1.0885828e+00   4.3940000e-01
   1.0916863e+00   4.3940000e-01
   1.0916863e+00   4.3960000e-01
   1.0927258e+00   4.3960000e-01
   1.0927258e+00   4.3980000e-01
   1.0928033e+00   4.3980000e-01
   1.0928033e+00   4.4000000e-01
   1.0958724e+00   4.4000000e-01
   1.0958724e+00   4.4020000e-01
   1.0960176e+00   4.4020000e-01
   1.0960176e+00   4.4040000e-01
   1.0989220e+00   4.4040000e-01
   1.0989220e+00   4.4060000e-01
   1.0991951e+00   4.4060000e-01
   1.0991951e+00   4.4080000e-01
   1.0997877e+00   4.4080000e-01
   1.0997877e+00   4.4100000e-01
   1.1000773e+00   4.4100000e-01
   1.1000773e+00   4.4120000e-01
   1.1005419e+00   4.4120000e-01
   1.1005419e+00   4.4140000e-01
   1.1014855e+00   4.4140000e-01
   1.1014855e+00   4.4160000e-01
   1.1017912e+00   4.4160000e-01
   1.1017912e+00   4.4180000e-01
   1.1018873e+00   4.4180000e-01
   1.1018873e+00   4.4200000e-01
   1.1023215e+00   4.4200000e-01
   1.1023215e+00   4.4220000e-01
   1.1029852e+00   4.4220000e-01
   1.1029852e+00   4.4240000e-01
   1.1031525e+00   4.4240000e-01
   1.1031525e+00   4.4260000e-01
   1.1032872e+00   4.4260000e-01
   1.1032872e+00   4.4280000e-01
   1.1040968e+00   4.4280000e-01
   1.1040968e+00   4.4300000e-01
   1.1059370e+00   4.4300000e-01
   1.1059370e+00   4.4320000e-01
   1.1071169e+00   4.4320000e-01
   1.1071169e+00   4.4340000e-01
   1.1089264e+00   4.4340000e-01
   1.1089264e+00   4.4360000e-01
   1.1092615e+00   4.4360000e-01
   1.1092615e+00   4.4380000e-01
   1.1104826e+00   4.4380000e-01
   1.1104826e+00   4.4400000e-01
   1.1106679e+00   4.4400000e-01
   1.1106679e+00   4.4420000e-01
   1.1109960e+00   4.4420000e-01
   1.1109960e+00   4.4440000e-01
   1.1125156e+00   4.4440000e-01
   1.1125156e+00   4.4460000e-01
   1.1141507e+00   4.4460000e-01
   1.1141507e+00   4.4480000e-01
   1.1159490e+00   4.4480000e-01
   1.1159490e+00   4.4500000e-01
   1.1175938e+00   4.4500000e-01
   1.1175938e+00   4.4520000e-01
   1.1188752e+00   4.4520000e-01
   1.1188752e+00   4.4540000e-01
   1.1193531e+00   4.4540000e-01
   1.1193531e+00   4.4560000e-01
   1.1213958e+00   4.4560000e-01
   1.1213958e+00   4.4580000e-01
   1.1222218e+00   4.4580000e-01
   1.1222218e+00   4.4600000e-01
   1.1244697e+00   4.4600000e-01
   1.1244697e+00   4.4620000e-01
   1.1253644e+00   4.4620000e-01
   1.1253644e+00   4.4640000e-01
   1.1268658e+00   4.4640000e-01
   1.1268658e+00   4.4660000e-01
   1.1271207e+00   4.4660000e-01
   1.1271207e+00   4.4680000e-01
   1.1271513e+00   4.4680000e-01
   1.1271513e+00   4.4700000e-01
   1.1300574e+00   4.4700000e-01
   1.1300574e+00   4.4720000e-01
   1.1303356e+00   4.4720000e-01
   1.1303356e+00   4.4740000e-01
   1.1321746e+00   4.4740000e-01
   1.1321746e+00   4.4760000e-01
   1.1333105e+00   4.4760000e-01
   1.1333105e+00   4.4780000e-01
   1.1336988e+00   4.4780000e-01
   1.1336988e+00   4.4800000e-01
   1.1342762e+00   4.4800000e-01
   1.1342762e+00   4.4820000e-01
   1.1413873e+00   4.4820000e-01
   1.1413873e+00   4.4840000e-01
   1.1421655e+00   4.4840000e-01
   1.1421655e+00   4.4860000e-01
   1.1427087e+00   4.4860000e-01
   1.1427087e+00   4.4880000e-01
   1.1432150e+00   4.4880000e-01
   1.1432150e+00   4.4900000e-01
   1.1443938e+00   4.4900000e-01
   1.1443938e+00   4.4920000e-01
   1.1465181e+00   4.4920000e-01
   1.1465181e+00   4.4940000e-01
   1.1470225e+00   4.4940000e-01
   1.1470225e+00   4.4960000e-01
   1.1474435e+00   4.4960000e-01
   1.1474435e+00   4.4980000e-01
   1.1476932e+00   4.4980000e-01
   1.1476932e+00   4.5000000e-01
   1.1479063e+00   4.5000000e-01
   1.1479063e+00   4.5020000e-01
   1.1479775e+00   4.5020000e-01
   1.1479775e+00   4.5040000e-01
   1.1491875e+00   4.5040000e-01
   1.1491875e+00   4.5060000e-01
   1.1498224e+00   4.5060000e-01
   1.1498224e+00   4.5080000e-01
   1.1515621e+00   4.5080000e-01
   1.1515621e+00   4.5100000e-01
   1.1536031e+00   4.5100000e-01
   1.1536031e+00   4.5120000e-01
   1.1546949e+00   4.5120000e-01
   1.1546949e+00   4.5140000e-01
   1.1565508e+00   4.5140000e-01
   1.1565508e+00   4.5160000e-01
   1.1568120e+00   4.5160000e-01
   1.1568120e+00   4.5180000e-01
   1.1569814e+00   4.5180000e-01
   1.1569814e+00   4.5200000e-01
   1.1607057e+00   4.5200000e-01
   1.1607057e+00   4.5220000e-01
   1.1625122e+00   4.5220000e-01
   1.1625122e+00   4.5240000e-01
   1.1628231e+00   4.5240000e-01
   1.1628231e+00   4.5260000e-01
   1.1629253e+00   4.5260000e-01
   1.1629253e+00   4.5280000e-01
   1.1644997e+00   4.5280000e-01
   1.1644997e+00   4.5300000e-01
   1.1653962e+00   4.5300000e-01
   1.1653962e+00   4.5320000e-01
   1.1666131e+00   4.5320000e-01
   1.1666131e+00   4.5340000e-01
   1.1691378e+00   4.5340000e-01
   1.1691378e+00   4.5360000e-01
   1.1746060e+00   4.5360000e-01
   1.1746060e+00   4.5380000e-01
   1.1755953e+00   4.5380000e-01
   1.1755953e+00   4.5400000e-01
   1.1784827e+00   4.5400000e-01
   1.1784827e+00   4.5420000e-01
   1.1799131e+00   4.5420000e-01
   1.1799131e+00   4.5440000e-01
   1.1809559e+00   4.5440000e-01
   1.1809559e+00   4.5460000e-01
   1.1816990e+00   4.5460000e-01
   1.1816990e+00   4.5480000e-01
   1.1817007e+00   4.5480000e-01
   1.1817007e+00   4.5500000e-01
   1.1821090e+00   4.5500000e-01
   1.1821090e+00   4.5520000e-01
   1.1825060e+00   4.5520000e-01
   1.1825060e+00   4.5540000e-01
   1.1834836e+00   4.5540000e-01
   1.1834836e+00   4.5560000e-01
   1.1860627e+00   4.5560000e-01
   1.1860627e+00   4.5580000e-01
   1.1876248e+00   4.5580000e-01
   1.1876248e+00   4.5600000e-01
   1.1878675e+00   4.5600000e-01
   1.1878675e+00   4.5620000e-01
   1.1894465e+00   4.5620000e-01
   1.1894465e+00   4.5640000e-01
   1.1905384e+00   4.5640000e-01
   1.1905384e+00   4.5660000e-01
   1.1917263e+00   4.5660000e-01
   1.1917263e+00   4.5680000e-01
   1.1921381e+00   4.5680000e-01
   1.1921381e+00   4.5700000e-01
   1.1926988e+00   4.5700000e-01
   1.1926988e+00   4.5720000e-01
   1.1929225e+00   4.5720000e-01
   1.1929225e+00   4.5740000e-01
   1.1931746e+00   4.5740000e-01
   1.1931746e+00   4.5760000e-01
   1.1975910e+00   4.5760000e-01
   1.1975910e+00   4.5780000e-01
   1.1986559e+00   4.5780000e-01
   1.1986559e+00   4.5800000e-01
   1.1992389e+00   4.5800000e-01
   1.1992389e+00   4.5820000e-01
   1.1997318e+00   4.5820000e-01
   1.1997318e+00   4.5840000e-01
   1.2003233e+00   4.5840000e-01
   1.2003233e+00   4.5860000e-01
   1.2003636e+00   4.5860000e-01
   1.2003636e+00   4.5880000e-01
   1.2005209e+00   4.5880000e-01
   1.2005209e+00   4.5900000e-01
   1.2007033e+00   4.5900000e-01
   1.2007033e+00   4.5920000e-01
   1.2011672e+00   4.5920000e-01
   1.2011672e+00   4.5940000e-01
   1.2022229e+00   4.5940000e-01
   1.2022229e+00   4.5960000e-01
   1.2038731e+00   4.5960000e-01
   1.2038731e+00   4.5980000e-01
   1.2044741e+00   4.5980000e-01
   1.2044741e+00   4.6000000e-01
   1.2078884e+00   4.6000000e-01
   1.2078884e+00   4.6020000e-01
   1.2080003e+00   4.6020000e-01
   1.2080003e+00   4.6040000e-01
   1.2088367e+00   4.6040000e-01
   1.2088367e+00   4.6060000e-01
   1.2089171e+00   4.6060000e-01
   1.2089171e+00   4.6080000e-01
   1.2092466e+00   4.6080000e-01
   1.2092466e+00   4.6100000e-01
   1.2097460e+00   4.6100000e-01
   1.2097460e+00   4.6120000e-01
   1.2102926e+00   4.6120000e-01
   1.2102926e+00   4.6140000e-01
   1.2103950e+00   4.6140000e-01
   1.2103950e+00   4.6160000e-01
   1.2119053e+00   4.6160000e-01
   1.2119053e+00   4.6180000e-01
   1.2131590e+00   4.6180000e-01
   1.2131590e+00   4.6200000e-01
   1.2131858e+00   4.6200000e-01
   1.2131858e+00   4.6220000e-01
   1.2138046e+00   4.6220000e-01
   1.2138046e+00   4.6240000e-01
   1.2153831e+00   4.6240000e-01
   1.2153831e+00   4.6260000e-01
   1.2156724e+00   4.6260000e-01
   1.2156724e+00   4.6280000e-01
   1.2156789e+00   4.6280000e-01
   1.2156789e+00   4.6300000e-01
   1.2161424e+00   4.6300000e-01
   1.2161424e+00   4.6320000e-01
   1.2182840e+00   4.6320000e-01
   1.2182840e+00   4.6340000e-01
   1.2184679e+00   4.6340000e-01
   1.2184679e+00   4.6360000e-01
   1.2193807e+00   4.6360000e-01
   1.2193807e+00   4.6380000e-01
   1.2204034e+00   4.6380000e-01
   1.2204034e+00   4.6400000e-01
   1.2207707e+00   4.6400000e-01
   1.2207707e+00   4.6420000e-01
   1.2229565e+00   4.6420000e-01
   1.2229565e+00   4.6440000e-01
   1.2277938e+00   4.6440000e-01
   1.2277938e+00   4.6460000e-01
   1.2314960e+00   4.6460000e-01
   1.2314960e+00   4.6480000e-01
   1.2337665e+00   4.6480000e-01
   1.2337665e+00   4.6500000e-01
   1.2340765e+00   4.6500000e-01
   1.2340765e+00   4.6520000e-01
   1.2365235e+00   4.6520000e-01
   1.2365235e+00   4.6540000e-01
   1.2395554e+00   4.6540000e-01
   1.2395554e+00   4.6560000e-01
   1.2401586e+00   4.6560000e-01
   1.2401586e+00   4.6580000e-01
   1.2415222e+00   4.6580000e-01
   1.2415222e+00   4.6600000e-01
   1.2417397e+00   4.6600000e-01
   1.2417397e+00   4.6620000e-01
   1.2439853e+00   4.6620000e-01
   1.2439853e+00   4.6640000e-01
   1.2440932e+00   4.6640000e-01
   1.2440932e+00   4.6660000e-01
   1.2446489e+00   4.6660000e-01
   1.2446489e+00   4.6680000e-01
   1.2464664e+00   4.6680000e-01
   1.2464664e+00   4.6700000e-01
   1.2473980e+00   4.6700000e-01
   1.2473980e+00   4.6720000e-01
   1.2478401e+00   4.6720000e-01
   1.2478401e+00   4.6740000e-01
   1.2486574e+00   4.6740000e-01
   1.2486574e+00   4.6760000e-01
   1.2488775e+00   4.6760000e-01
   1.2488775e+00   4.6780000e-01
   1.2491957e+00   4.6780000e-01
   1.2491957e+00   4.6800000e-01
   1.2501962e+00   4.6800000e-01
   1.2501962e+00   4.6820000e-01
   1.2502232e+00   4.6820000e-01
   1.2502232e+00   4.6840000e-01
   1.2505130e+00   4.6840000e-01
   1.2505130e+00   4.6860000e-01
   1.2509834e+00   4.6860000e-01
   1.2509834e+00   4.6880000e-01
   1.2514077e+00   4.6880000e-01
   1.2514077e+00   4.6900000e-01
   1.2519248e+00   4.6900000e-01
   1.2519248e+00   4.6920000e-01
   1.2520489e+00   4.6920000e-01
   1.2520489e+00   4.6940000e-01
   1.2523695e+00   4.6940000e-01
   1.2523695e+00   4.6960000e-01
   1.2548557e+00   4.6960000e-01
   1.2548557e+00   4.6980000e-01
   1.2558598e+00   4.6980000e-01
   1.2558598e+00   4.7000000e-01
   1.2588394e+00   4.7000000e-01
   1.2588394e+00   4.7020000e-01
   1.2595851e+00   4.7020000e-01
   1.2595851e+00   4.7040000e-01
   1.2621207e+00   4.7040000e-01
   1.2621207e+00   4.7060000e-01
   1.2623076e+00   4.7060000e-01
   1.2623076e+00   4.7080000e-01
   1.2632656e+00   4.7080000e-01
   1.2632656e+00   4.7100000e-01
   1.2648622e+00   4.7100000e-01
   1.2648622e+00   4.7120000e-01
   1.2655028e+00   4.7120000e-01
   1.2655028e+00   4.7140000e-01
   1.2656864e+00   4.7140000e-01
   1.2656864e+00   4.7160000e-01
   1.2659072e+00   4.7160000e-01
   1.2659072e+00   4.7180000e-01
   1.2663776e+00   4.7180000e-01
   1.2663776e+00   4.7200000e-01
   1.2671455e+00   4.7200000e-01
   1.2671455e+00   4.7220000e-01
   1.2677325e+00   4.7220000e-01
   1.2677325e+00   4.7240000e-01
   1.2714374e+00   4.7240000e-01
   1.2714374e+00   4.7260000e-01
   1.2728459e+00   4.7260000e-01
   1.2728459e+00   4.7280000e-01
   1.2729040e+00   4.7280000e-01
   1.2729040e+00   4.7300000e-01
   1.2741574e+00   4.7300000e-01
   1.2741574e+00   4.7320000e-01
   1.2764105e+00   4.7320000e-01
   1.2764105e+00   4.7340000e-01
   1.2767146e+00   4.7340000e-01
   1.2767146e+00   4.7360000e-01
   1.2778746e+00   4.7360000e-01
   1.2778746e+00   4.7380000e-01
   1.2782832e+00   4.7380000e-01
   1.2782832e+00   4.7400000e-01
   1.2785413e+00   4.7400000e-01
   1.2785413e+00   4.7420000e-01
   1.2798837e+00   4.7420000e-01
   1.2798837e+00   4.7440000e-01
   1.2814208e+00   4.7440000e-01
   1.2814208e+00   4.7460000e-01
   1.2815366e+00   4.7460000e-01
   1.2815366e+00   4.7480000e-01
   1.2818377e+00   4.7480000e-01
   1.2818377e+00   4.7500000e-01
   1.2832829e+00   4.7500000e-01
   1.2832829e+00   4.7520000e-01
   1.2837146e+00   4.7520000e-01
   1.2837146e+00   4.7540000e-01
   1.2843834e+00   4.7540000e-01
   1.2843834e+00   4.7560000e-01
   1.2876150e+00   4.7560000e-01
   1.2876150e+00   4.7580000e-01
   1.2884364e+00   4.7580000e-01
   1.2884364e+00   4.7600000e-01
   1.2888035e+00   4.7600000e-01
   1.2888035e+00   4.7620000e-01
   1.2890306e+00   4.7620000e-01
   1.2890306e+00   4.7640000e-01
   1.2902568e+00   4.7640000e-01
   1.2902568e+00   4.7660000e-01
   1.2915025e+00   4.7660000e-01
   1.2915025e+00   4.7680000e-01
   1.2919781e+00   4.7680000e-01
   1.2919781e+00   4.7700000e-01
   1.2920266e+00   4.7700000e-01
   1.2920266e+00   4.7720000e-01
   1.2942162e+00   4.7720000e-01
   1.2942162e+00   4.7740000e-01
   1.2947757e+00   4.7740000e-01
   1.2947757e+00   4.7760000e-01
   1.2966123e+00   4.7760000e-01
   1.2966123e+00   4.7780000e-01
   1.2985240e+00   4.7780000e-01
   1.2985240e+00   4.7800000e-01
   1.2995679e+00   4.7800000e-01
   1.2995679e+00   4.7820000e-01
   1.3005977e+00   4.7820000e-01
   1.3005977e+00   4.7840000e-01
   1.3050502e+00   4.7840000e-01
   1.3050502e+00   4.7860000e-01
   1.3056215e+00   4.7860000e-01
   1.3056215e+00   4.7880000e-01
   1.3058300e+00   4.7880000e-01
   1.3058300e+00   4.7900000e-01
   1.3067555e+00   4.7900000e-01
   1.3067555e+00   4.7920000e-01
   1.3091904e+00   4.7920000e-01
   1.3091904e+00   4.7940000e-01
   1.3094605e+00   4.7940000e-01
   1.3094605e+00   4.7960000e-01
   1.3113330e+00   4.7960000e-01
   1.3113330e+00   4.7980000e-01
   1.3125796e+00   4.7980000e-01
   1.3125796e+00   4.8000000e-01
   1.3143322e+00   4.8000000e-01
   1.3143322e+00   4.8020000e-01
   1.3153571e+00   4.8020000e-01
   1.3153571e+00   4.8040000e-01
   1.3168933e+00   4.8040000e-01
   1.3168933e+00   4.8060000e-01
   1.3174146e+00   4.8060000e-01
   1.3174146e+00   4.8080000e-01
   1.3189629e+00   4.8080000e-01
   1.3189629e+00   4.8100000e-01
   1.3193807e+00   4.8100000e-01
   1.3193807e+00   4.8120000e-01
   1.3200664e+00   4.8120000e-01
   1.3200664e+00   4.8140000e-01
   1.3218363e+00   4.8140000e-01
   1.3218363e+00   4.8160000e-01
   1.3253366e+00   4.8160000e-01
   1.3253366e+00   4.8180000e-01
   1.3286764e+00   4.8180000e-01
   1.3286764e+00   4.8200000e-01
   1.3297233e+00   4.8200000e-01
   1.3297233e+00   4.8220000e-01
   1.3303508e+00   4.8220000e-01
   1.3303508e+00   4.8240000e-01
   1.3316086e+00   4.8240000e-01
   1.3316086e+00   4.8260000e-01
   1.3329395e+00   4.8260000e-01
   1.3329395e+00   4.8280000e-01
   1.3336461e+00   4.8280000e-01
   1.3336461e+00   4.8300000e-01
   1.3354985e+00   4.8300000e-01
   1.3354985e+00   4.8320000e-01
   1.3364029e+00   4.8320000e-01
   1.3364029e+00   4.8340000e-01
   1.3364254e+00   4.8340000e-01
   1.3364254e+00   4.8360000e-01
   1.3368367e+00   4.8360000e-01
   1.3368367e+00   4.8380000e-01
   1.3391250e+00   4.8380000e-01
   1.3391250e+00   4.8400000e-01
   1.3395140e+00   4.8400000e-01
   1.3395140e+00   4.8420000e-01
   1.3399508e+00   4.8420000e-01
   1.3399508e+00   4.8440000e-01
   1.3406793e+00   4.8440000e-01
   1.3406793e+00   4.8460000e-01
   1.3425385e+00   4.8460000e-01
   1.3425385e+00   4.8480000e-01
   1.3439804e+00   4.8480000e-01
   1.3439804e+00   4.8500000e-01
   1.3440259e+00   4.8500000e-01
   1.3440259e+00   4.8520000e-01
   1.3453048e+00   4.8520000e-01
   1.3453048e+00   4.8540000e-01
   1.3459682e+00   4.8540000e-01
   1.3459682e+00   4.8560000e-01
   1.3511361e+00   4.8560000e-01
   1.3511361e+00   4.8580000e-01
   1.3512487e+00   4.8580000e-01
   1.3512487e+00   4.8600000e-01
   1.3513208e+00   4.8600000e-01
   1.3513208e+00   4.8620000e-01
   1.3517024e+00   4.8620000e-01
   1.3517024e+00   4.8640000e-01
   1.3520483e+00   4.8640000e-01
   1.3520483e+00   4.8660000e-01
   1.3521602e+00   4.8660000e-01
   1.3521602e+00   4.8680000e-01
   1.3523966e+00   4.8680000e-01
   1.3523966e+00   4.8700000e-01
   1.3528530e+00   4.8700000e-01
   1.3528530e+00   4.8720000e-01
   1.3533321e+00   4.8720000e-01
   1.3533321e+00   4.8740000e-01
   1.3547147e+00   4.8740000e-01
   1.3547147e+00   4.8760000e-01
   1.3570674e+00   4.8760000e-01
   1.3570674e+00   4.8780000e-01
   1.3578881e+00   4.8780000e-01
   1.3578881e+00   4.8800000e-01
   1.3584852e+00   4.8800000e-01
   1.3584852e+00   4.8820000e-01
   1.3596775e+00   4.8820000e-01
   1.3596775e+00   4.8840000e-01
   1.3597619e+00   4.8840000e-01
   1.3597619e+00   4.8860000e-01
   1.3618198e+00   4.8860000e-01
   1.3618198e+00   4.8880000e-01
   1.3627185e+00   4.8880000e-01
   1.3627185e+00   4.8900000e-01
   1.3633778e+00   4.8900000e-01
   1.3633778e+00   4.8920000e-01
   1.3639865e+00   4.8920000e-01
   1.3639865e+00   4.8940000e-01
   1.3640076e+00   4.8940000e-01
   1.3640076e+00   4.8960000e-01
   1.3653080e+00   4.8960000e-01
   1.3653080e+00   4.8980000e-01
   1.3660059e+00   4.8980000e-01
   1.3660059e+00   4.9000000e-01
   1.3663996e+00   4.9000000e-01
   1.3663996e+00   4.9020000e-01
   1.3689834e+00   4.9020000e-01
   1.3689834e+00   4.9040000e-01
   1.3691069e+00   4.9040000e-01
   1.3691069e+00   4.9060000e-01
   1.3700876e+00   4.9060000e-01
   1.3700876e+00   4.9080000e-01
   1.3701109e+00   4.9080000e-01
   1.3701109e+00   4.9100000e-01
   1.3708428e+00   4.9100000e-01
   1.3708428e+00   4.9120000e-01
   1.3731193e+00   4.9120000e-01
   1.3731193e+00   4.9140000e-01
   1.3764712e+00   4.9140000e-01
   1.3764712e+00   4.9160000e-01
   1.3790217e+00   4.9160000e-01
   1.3790217e+00   4.9180000e-01
   1.3792669e+00   4.9180000e-01
   1.3792669e+00   4.9200000e-01
   1.3807905e+00   4.9200000e-01
   1.3807905e+00   4.9220000e-01
   1.3812189e+00   4.9220000e-01
   1.3812189e+00   4.9240000e-01
   1.3812623e+00   4.9240000e-01
   1.3812623e+00   4.9260000e-01
   1.3819143e+00   4.9260000e-01
   1.3819143e+00   4.9280000e-01
   1.3825860e+00   4.9280000e-01
   1.3825860e+00   4.9300000e-01
   1.3834274e+00   4.9300000e-01
   1.3834274e+00   4.9320000e-01
   1.3835396e+00   4.9320000e-01
   1.3835396e+00   4.9340000e-01
   1.3840173e+00   4.9340000e-01
   1.3840173e+00   4.9360000e-01
   1.3845186e+00   4.9360000e-01
   1.3845186e+00   4.9380000e-01
   1.3846078e+00   4.9380000e-01
   1.3846078e+00   4.9400000e-01
   1.3858204e+00   4.9400000e-01
   1.3858204e+00   4.9420000e-01
   1.3865595e+00   4.9420000e-01
   1.3865595e+00   4.9440000e-01
   1.3907237e+00   4.9440000e-01
   1.3907237e+00   4.9460000e-01
   1.3912822e+00   4.9460000e-01
   1.3912822e+00   4.9480000e-01
   1.3917637e+00   4.9480000e-01
   1.3917637e+00   4.9500000e-01
   1.3924754e+00   4.9500000e-01
   1.3924754e+00   4.9520000e-01
   1.3927143e+00   4.9520000e-01
   1.3927143e+00   4.9540000e-01
   1.3927196e+00   4.9540000e-01
   1.3927196e+00   4.9560000e-01
   1.3935878e+00   4.9560000e-01
   1.3935878e+00   4.9580000e-01
   1.3941810e+00   4.9580000e-01
   1.3941810e+00   4.9600000e-01
   1.3969091e+00   4.9600000e-01
   1.3969091e+00   4.9620000e-01
   1.3975125e+00   4.9620000e-01
   1.3975125e+00   4.9640000e-01
   1.3976866e+00   4.9640000e-01
   1.3976866e+00   4.9660000e-01
   1.3980109e+00   4.9660000e-01
   1.3980109e+00   4.9680000e-01
   1.3993529e+00   4.9680000e-01
   1.3993529e+00   4.9700000e-01
   1.3997565e+00   4.9700000e-01
   1.3997565e+00   4.9720000e-01
   1.4002080e+00   4.9720000e-01
   1.4002080e+00   4.9740000e-01
   1.4003944e+00   4.9740000e-01
   1.4003944e+00   4.9760000e-01
   1.4035292e+00   4.9760000e-01
   1.4035292e+00   4.9780000e-01
   1.4055403e+00   4.9780000e-01
   1.4055403e+00   4.9800000e-01
   1.4066226e+00   4.9800000e-01
   1.4066226e+00   4.9820000e-01
   1.4073614e+00   4.9820000e-01
   1.4073614e+00   4.9840000e-01
   1.4077435e+00   4.9840000e-01
   1.4077435e+00   4.9860000e-01
   1.4086215e+00   4.9860000e-01
   1.4086215e+00   4.9880000e-01
   1.4088837e+00   4.9880000e-01
   1.4088837e+00   4.9900000e-01
   1.4093120e+00   4.9900000e-01
   1.4093120e+00   4.9920000e-01
   1.4100008e+00   4.9920000e-01
   1.4100008e+00   4.9940000e-01
   1.4103213e+00   4.9940000e-01
   1.4103213e+00   4.9960000e-01
   1.4110650e+00   4.9960000e-01
   1.4110650e+00   4.9980000e-01
   1.4130913e+00   4.9980000e-01
   1.4130913e+00   5.0000000e-01
   1.4139391e+00   5.0000000e-01
   1.4139391e+00   5.0020000e-01
   1.4139705e+00   5.0020000e-01
   1.4139705e+00   5.0040000e-01
   1.4145400e+00   5.0040000e-01
   1.4145400e+00   5.0060000e-01
   1.4148561e+00   5.0060000e-01
   1.4148561e+00   5.0080000e-01
   1.4150435e+00   5.0080000e-01
   1.4150435e+00   5.0100000e-01
   1.4164137e+00   5.0100000e-01
   1.4164137e+00   5.0120000e-01
   1.4166540e+00   5.0120000e-01
   1.4166540e+00   5.0140000e-01
   1.4169273e+00   5.0140000e-01
   1.4169273e+00   5.0160000e-01
   1.4178772e+00   5.0160000e-01
   1.4178772e+00   5.0180000e-01
   1.4181505e+00   5.0180000e-01
   1.4181505e+00   5.0200000e-01
   1.4188792e+00   5.0200000e-01
   1.4188792e+00   5.0220000e-01
   1.4224875e+00   5.0220000e-01
   1.4224875e+00   5.0240000e-01
   1.4234969e+00   5.0240000e-01
   1.4234969e+00   5.0260000e-01
   1.4235503e+00   5.0260000e-01
   1.4235503e+00   5.0280000e-01
   1.4243884e+00   5.0280000e-01
   1.4243884e+00   5.0300000e-01
   1.4247200e+00   5.0300000e-01
   1.4247200e+00   5.0320000e-01
   1.4249722e+00   5.0320000e-01
   1.4249722e+00   5.0340000e-01
   1.4290577e+00   5.0340000e-01
   1.4290577e+00   5.0360000e-01
   1.4292119e+00   5.0360000e-01
   1.4292119e+00   5.0380000e-01
   1.4300001e+00   5.0380000e-01
   1.4300001e+00   5.0400000e-01
   1.4303648e+00   5.0400000e-01
   1.4303648e+00   5.0420000e-01
   1.4305405e+00   5.0420000e-01
   1.4305405e+00   5.0440000e-01
   1.4308235e+00   5.0440000e-01
   1.4308235e+00   5.0460000e-01
   1.4310906e+00   5.0460000e-01
   1.4310906e+00   5.0480000e-01
   1.4312597e+00   5.0480000e-01
   1.4312597e+00   5.0500000e-01
   1.4319219e+00   5.0500000e-01
   1.4319219e+00   5.0520000e-01
   1.4321103e+00   5.0520000e-01
   1.4321103e+00   5.0540000e-01
   1.4334017e+00   5.0540000e-01
   1.4334017e+00   5.0560000e-01
   1.4337483e+00   5.0560000e-01
   1.4337483e+00   5.0580000e-01
   1.4358150e+00   5.0580000e-01
   1.4358150e+00   5.0600000e-01
   1.4359662e+00   5.0600000e-01
   1.4359662e+00   5.0620000e-01
   1.4366454e+00   5.0620000e-01
   1.4366454e+00   5.0640000e-01
   1.4370745e+00   5.0640000e-01
   1.4370745e+00   5.0660000e-01
   1.4373749e+00   5.0660000e-01
   1.4373749e+00   5.0680000e-01
   1.4376463e+00   5.0680000e-01
   1.4376463e+00   5.0700000e-01
   1.4381878e+00   5.0700000e-01
   1.4381878e+00   5.0720000e-01
   1.4394916e+00   5.0720000e-01
   1.4394916e+00   5.0740000e-01
   1.4397808e+00   5.0740000e-01
   1.4397808e+00   5.0760000e-01
   1.4407480e+00   5.0760000e-01
   1.4407480e+00   5.0780000e-01
   1.4416172e+00   5.0780000e-01
   1.4416172e+00   5.0800000e-01
   1.4444503e+00   5.0800000e-01
   1.4444503e+00   5.0820000e-01
   1.4446287e+00   5.0820000e-01
   1.4446287e+00   5.0840000e-01
   1.4514946e+00   5.0840000e-01
   1.4514946e+00   5.0860000e-01
   1.4531583e+00   5.0860000e-01
   1.4531583e+00   5.0880000e-01
   1.4539585e+00   5.0880000e-01
   1.4539585e+00   5.0900000e-01
   1.4540391e+00   5.0900000e-01
   1.4540391e+00   5.0920000e-01
   1.4551829e+00   5.0920000e-01
   1.4551829e+00   5.0940000e-01
   1.4554378e+00   5.0940000e-01
   1.4554378e+00   5.0960000e-01
   1.4568275e+00   5.0960000e-01
   1.4568275e+00   5.0980000e-01
   1.4574510e+00   5.0980000e-01
   1.4574510e+00   5.1000000e-01
   1.4588344e+00   5.1000000e-01
   1.4588344e+00   5.1020000e-01
   1.4592379e+00   5.1020000e-01
   1.4592379e+00   5.1040000e-01
   1.4597150e+00   5.1040000e-01
   1.4597150e+00   5.1060000e-01
   1.4601825e+00   5.1060000e-01
   1.4601825e+00   5.1080000e-01
   1.4610004e+00   5.1080000e-01
   1.4610004e+00   5.1100000e-01
   1.4610100e+00   5.1100000e-01
   1.4610100e+00   5.1120000e-01
   1.4614243e+00   5.1120000e-01
   1.4614243e+00   5.1140000e-01
   1.4628529e+00   5.1140000e-01
   1.4628529e+00   5.1160000e-01
   1.4651795e+00   5.1160000e-01
   1.4651795e+00   5.1180000e-01
   1.4662770e+00   5.1180000e-01
   1.4662770e+00   5.1200000e-01
   1.4702976e+00   5.1200000e-01
   1.4702976e+00   5.1220000e-01
   1.4713722e+00   5.1220000e-01
   1.4713722e+00   5.1240000e-01
   1.4717731e+00   5.1240000e-01
   1.4717731e+00   5.1260000e-01
   1.4722685e+00   5.1260000e-01
   1.4722685e+00   5.1280000e-01
   1.4729229e+00   5.1280000e-01
   1.4729229e+00   5.1300000e-01
   1.4732823e+00   5.1300000e-01
   1.4732823e+00   5.1320000e-01
   1.4772684e+00   5.1320000e-01
   1.4772684e+00   5.1340000e-01
   1.4773134e+00   5.1340000e-01
   1.4773134e+00   5.1360000e-01
   1.4780909e+00   5.1360000e-01
   1.4780909e+00   5.1380000e-01
   1.4782544e+00   5.1380000e-01
   1.4782544e+00   5.1400000e-01
   1.4794577e+00   5.1400000e-01
   1.4794577e+00   5.1420000e-01
   1.4796513e+00   5.1420000e-01
   1.4796513e+00   5.1440000e-01
   1.4811935e+00   5.1440000e-01
   1.4811935e+00   5.1460000e-01
   1.4841449e+00   5.1460000e-01
   1.4841449e+00   5.1480000e-01
   1.4849648e+00   5.1480000e-01
   1.4849648e+00   5.1500000e-01
   1.4857530e+00   5.1500000e-01
   1.4857530e+00   5.1520000e-01
   1.4886653e+00   5.1520000e-01
   1.4886653e+00   5.1540000e-01
   1.4886821e+00   5.1540000e-01
   1.4886821e+00   5.1560000e-01
   1.4887293e+00   5.1560000e-01
   1.4887293e+00   5.1580000e-01
   1.4887385e+00   5.1580000e-01
   1.4887385e+00   5.1600000e-01
   1.4901922e+00   5.1600000e-01
   1.4901922e+00   5.1620000e-01
   1.4918155e+00   5.1620000e-01
   1.4918155e+00   5.1640000e-01
   1.4930609e+00   5.1640000e-01
   1.4930609e+00   5.1660000e-01
   1.4938200e+00   5.1660000e-01
   1.4938200e+00   5.1680000e-01
   1.4952107e+00   5.1680000e-01
   1.4952107e+00   5.1700000e-01
   1.4960068e+00   5.1700000e-01
   1.4960068e+00   5.1720000e-01
   1.5009384e+00   5.1720000e-01
   1.5009384e+00   5.1740000e-01
   1.5016139e+00   5.1740000e-01
   1.5016139e+00   5.1760000e-01
   1.5017487e+00   5.1760000e-01
   1.5017487e+00   5.1780000e-01
   1.5020879e+00   5.1780000e-01
   1.5020879e+00   5.1800000e-01
   1.5044545e+00   5.1800000e-01
   1.5044545e+00   5.1820000e-01
   1.5062232e+00   5.1820000e-01
   1.5062232e+00   5.1840000e-01
   1.5066473e+00   5.1840000e-01
   1.5066473e+00   5.1860000e-01
   1.5074329e+00   5.1860000e-01
   1.5074329e+00   5.1880000e-01
   1.5078545e+00   5.1880000e-01
   1.5078545e+00   5.1900000e-01
   1.5079344e+00   5.1900000e-01
   1.5079344e+00   5.1920000e-01
   1.5086622e+00   5.1920000e-01
   1.5086622e+00   5.1940000e-01
   1.5107348e+00   5.1940000e-01
   1.5107348e+00   5.1960000e-01
   1.5108864e+00   5.1960000e-01
   1.5108864e+00   5.1980000e-01
   1.5112791e+00   5.1980000e-01
   1.5112791e+00   5.2000000e-01
   1.5114947e+00   5.2000000e-01
   1.5114947e+00   5.2020000e-01
   1.5127571e+00   5.2020000e-01
   1.5127571e+00   5.2040000e-01
   1.5128065e+00   5.2040000e-01
   1.5128065e+00   5.2060000e-01
   1.5133173e+00   5.2060000e-01
   1.5133173e+00   5.2080000e-01
   1.5156977e+00   5.2080000e-01
   1.5156977e+00   5.2100000e-01
   1.5160442e+00   5.2100000e-01
   1.5160442e+00   5.2120000e-01
   1.5165364e+00   5.2120000e-01
   1.5165364e+00   5.2140000e-01
   1.5178360e+00   5.2140000e-01
   1.5178360e+00   5.2160000e-01
   1.5185568e+00   5.2160000e-01
   1.5185568e+00   5.2180000e-01
   1.5187165e+00   5.2180000e-01
   1.5187165e+00   5.2200000e-01
   1.5220908e+00   5.2200000e-01
   1.5220908e+00   5.2220000e-01
   1.5222263e+00   5.2220000e-01
   1.5222263e+00   5.2240000e-01
   1.5224141e+00   5.2240000e-01
   1.5224141e+00   5.2260000e-01
   1.5235849e+00   5.2260000e-01
   1.5235849e+00   5.2280000e-01
   1.5236868e+00   5.2280000e-01
   1.5236868e+00   5.2300000e-01
   1.5238431e+00   5.2300000e-01
   1.5238431e+00   5.2320000e-01
   1.5241180e+00   5.2320000e-01
   1.5241180e+00   5.2340000e-01
   1.5251281e+00   5.2340000e-01
   1.5251281e+00   5.2360000e-01
   1.5261261e+00   5.2360000e-01
   1.5261261e+00   5.2380000e-01
   1.5262984e+00   5.2380000e-01
   1.5262984e+00   5.2400000e-01
   1.5297543e+00   5.2400000e-01
   1.5297543e+00   5.2420000e-01
   1.5303576e+00   5.2420000e-01
   1.5303576e+00   5.2440000e-01
   1.5305502e+00   5.2440000e-01
   1.5305502e+00   5.2460000e-01
   1.5306713e+00   5.2460000e-01
   1.5306713e+00   5.2480000e-01
   1.5315038e+00   5.2480000e-01
   1.5315038e+00   5.2500000e-01
   1.5323523e+00   5.2500000e-01
   1.5323523e+00   5.2520000e-01
   1.5326548e+00   5.2520000e-01
   1.5326548e+00   5.2540000e-01
   1.5330910e+00   5.2540000e-01
   1.5330910e+00   5.2560000e-01
   1.5339642e+00   5.2560000e-01
   1.5339642e+00   5.2580000e-01
   1.5358665e+00   5.2580000e-01
   1.5358665e+00   5.2600000e-01
   1.5375764e+00   5.2600000e-01
   1.5375764e+00   5.2620000e-01
   1.5390924e+00   5.2620000e-01
   1.5390924e+00   5.2640000e-01
   1.5393523e+00   5.2640000e-01
   1.5393523e+00   5.2660000e-01
   1.5399872e+00   5.2660000e-01
   1.5399872e+00   5.2680000e-01
   1.5416406e+00   5.2680000e-01
   1.5416406e+00   5.2700000e-01
   1.5429880e+00   5.2700000e-01
   1.5429880e+00   5.2720000e-01
   1.5432175e+00   5.2720000e-01
   1.5432175e+00   5.2740000e-01
   1.5437387e+00   5.2740000e-01
   1.5437387e+00   5.2760000e-01
   1.5462756e+00   5.2760000e-01
   1.5462756e+00   5.2780000e-01
   1.5462913e+00   5.2780000e-01
   1.5462913e+00   5.2800000e-01
   1.5468417e+00   5.2800000e-01
   1.5468417e+00   5.2820000e-01
   1.5469242e+00   5.2820000e-01
   1.5469242e+00   5.2840000e-01
   1.5482920e+00   5.2840000e-01
   1.5482920e+00   5.2860000e-01
   1.5491767e+00   5.2860000e-01
   1.5491767e+00   5.2880000e-01
   1.5502409e+00   5.2880000e-01
   1.5502409e+00   5.2900000e-01
   1.5514948e+00   5.2900000e-01
   1.5514948e+00   5.2920000e-01
   1.5518454e+00   5.2920000e-01
   1.5518454e+00   5.2940000e-01
   1.5519603e+00   5.2940000e-01
   1.5519603e+00   5.2960000e-01
   1.5520658e+00   5.2960000e-01
   1.5520658e+00   5.2980000e-01
   1.5532478e+00   5.2980000e-01
   1.5532478e+00   5.3000000e-01
   1.5537305e+00   5.3000000e-01
   1.5537305e+00   5.3020000e-01
   1.5589072e+00   5.3020000e-01
   1.5589072e+00   5.3040000e-01
   1.5596336e+00   5.3040000e-01
   1.5596336e+00   5.3060000e-01
   1.5604386e+00   5.3060000e-01
   1.5604386e+00   5.3080000e-01
   1.5606526e+00   5.3080000e-01
   1.5606526e+00   5.3100000e-01
   1.5632307e+00   5.3100000e-01
   1.5632307e+00   5.3120000e-01
   1.5638626e+00   5.3120000e-01
   1.5638626e+00   5.3140000e-01
   1.5639802e+00   5.3140000e-01
   1.5639802e+00   5.3160000e-01
   1.5667494e+00   5.3160000e-01
   1.5667494e+00   5.3180000e-01
   1.5673046e+00   5.3180000e-01
   1.5673046e+00   5.3200000e-01
   1.5679253e+00   5.3200000e-01
   1.5679253e+00   5.3220000e-01
   1.5679492e+00   5.3220000e-01
   1.5679492e+00   5.3240000e-01
   1.5684815e+00   5.3240000e-01
   1.5684815e+00   5.3260000e-01
   1.5686188e+00   5.3260000e-01
   1.5686188e+00   5.3280000e-01
   1.5710781e+00   5.3280000e-01
   1.5710781e+00   5.3300000e-01
   1.5715195e+00   5.3300000e-01
   1.5715195e+00   5.3320000e-01
   1.5722562e+00   5.3320000e-01
   1.5722562e+00   5.3340000e-01
   1.5725123e+00   5.3340000e-01
   1.5725123e+00   5.3360000e-01
   1.5727828e+00   5.3360000e-01
   1.5727828e+00   5.3380000e-01
   1.5727982e+00   5.3380000e-01
   1.5727982e+00   5.3400000e-01
   1.5728341e+00   5.3400000e-01
   1.5728341e+00   5.3420000e-01
   1.5729608e+00   5.3420000e-01
   1.5729608e+00   5.3440000e-01
   1.5746892e+00   5.3440000e-01
   1.5746892e+00   5.3460000e-01
   1.5756220e+00   5.3460000e-01
   1.5756220e+00   5.3480000e-01
   1.5759731e+00   5.3480000e-01
   1.5759731e+00   5.3500000e-01
   1.5762101e+00   5.3500000e-01
   1.5762101e+00   5.3520000e-01
   1.5764397e+00   5.3520000e-01
   1.5764397e+00   5.3540000e-01
   1.5764929e+00   5.3540000e-01
   1.5764929e+00   5.3560000e-01
   1.5778682e+00   5.3560000e-01
   1.5778682e+00   5.3580000e-01
   1.5790041e+00   5.3580000e-01
   1.5790041e+00   5.3600000e-01
   1.5804858e+00   5.3600000e-01
   1.5804858e+00   5.3620000e-01
   1.5827832e+00   5.3620000e-01
   1.5827832e+00   5.3640000e-01
   1.5846137e+00   5.3640000e-01
   1.5846137e+00   5.3660000e-01
   1.5856160e+00   5.3660000e-01
   1.5856160e+00   5.3680000e-01
   1.5857389e+00   5.3680000e-01
   1.5857389e+00   5.3700000e-01
   1.5867927e+00   5.3700000e-01
   1.5867927e+00   5.3720000e-01
   1.5884160e+00   5.3720000e-01
   1.5884160e+00   5.3740000e-01
   1.5888895e+00   5.3740000e-01
   1.5888895e+00   5.3760000e-01
   1.5902420e+00   5.3760000e-01
   1.5902420e+00   5.3780000e-01
   1.5902619e+00   5.3780000e-01
   1.5902619e+00   5.3800000e-01
   1.5921505e+00   5.3800000e-01
   1.5921505e+00   5.3820000e-01
   1.5923017e+00   5.3820000e-01
   1.5923017e+00   5.3840000e-01
   1.5947385e+00   5.3840000e-01
   1.5947385e+00   5.3860000e-01
   1.5949431e+00   5.3860000e-01
   1.5949431e+00   5.3880000e-01
   1.5950010e+00   5.3880000e-01
   1.5950010e+00   5.3900000e-01
   1.5950867e+00   5.3900000e-01
   1.5950867e+00   5.3920000e-01
   1.5954566e+00   5.3920000e-01
   1.5954566e+00   5.3940000e-01
   1.5967509e+00   5.3940000e-01
   1.5967509e+00   5.3960000e-01
   1.5976215e+00   5.3960000e-01
   1.5976215e+00   5.3980000e-01
   1.5976280e+00   5.3980000e-01
   1.5976280e+00   5.4000000e-01
   1.5986632e+00   5.4000000e-01
   1.5986632e+00   5.4020000e-01
   1.5989292e+00   5.4020000e-01
   1.5989292e+00   5.4040000e-01
   1.6000053e+00   5.4040000e-01
   1.6000053e+00   5.4060000e-01
   1.6000858e+00   5.4060000e-01
   1.6000858e+00   5.4080000e-01
   1.6006548e+00   5.4080000e-01
   1.6006548e+00   5.4100000e-01
   1.6013765e+00   5.4100000e-01
   1.6013765e+00   5.4120000e-01
   1.6020704e+00   5.4120000e-01
   1.6020704e+00   5.4140000e-01
   1.6028806e+00   5.4140000e-01
   1.6028806e+00   5.4160000e-01
   1.6029009e+00   5.4160000e-01
   1.6029009e+00   5.4180000e-01
   1.6029719e+00   5.4180000e-01
   1.6029719e+00   5.4200000e-01
   1.6036554e+00   5.4200000e-01
   1.6036554e+00   5.4220000e-01
   1.6037885e+00   5.4220000e-01
   1.6037885e+00   5.4240000e-01
   1.6046497e+00   5.4240000e-01
   1.6046497e+00   5.4260000e-01
   1.6054473e+00   5.4260000e-01
   1.6054473e+00   5.4280000e-01
   1.6065054e+00   5.4280000e-01
   1.6065054e+00   5.4300000e-01
   1.6066017e+00   5.4300000e-01
   1.6066017e+00   5.4320000e-01
   1.6104723e+00   5.4320000e-01
   1.6104723e+00   5.4340000e-01
   1.6108675e+00   5.4340000e-01
   1.6108675e+00   5.4360000e-01
   1.6126192e+00   5.4360000e-01
   1.6126192e+00   5.4380000e-01
   1.6136665e+00   5.4380000e-01
   1.6136665e+00   5.4400000e-01
   1.6139396e+00   5.4400000e-01
   1.6139396e+00   5.4420000e-01
   1.6166821e+00   5.4420000e-01
   1.6166821e+00   5.4440000e-01
   1.6174277e+00   5.4440000e-01
   1.6174277e+00   5.4460000e-01
   1.6184363e+00   5.4460000e-01
   1.6184363e+00   5.4480000e-01
   1.6185549e+00   5.4480000e-01
   1.6185549e+00   5.4500000e-01
   1.6187479e+00   5.4500000e-01
   1.6187479e+00   5.4520000e-01
   1.6190707e+00   5.4520000e-01
   1.6190707e+00   5.4540000e-01
   1.6196755e+00   5.4540000e-01
   1.6196755e+00   5.4560000e-01
   1.6200183e+00   5.4560000e-01
   1.6200183e+00   5.4580000e-01
   1.6202180e+00   5.4580000e-01
   1.6202180e+00   5.4600000e-01
   1.6216837e+00   5.4600000e-01
   1.6216837e+00   5.4620000e-01
   1.6223055e+00   5.4620000e-01
   1.6223055e+00   5.4640000e-01
   1.6227368e+00   5.4640000e-01
   1.6227368e+00   5.4660000e-01
   1.6239392e+00   5.4660000e-01
   1.6239392e+00   5.4680000e-01
   1.6239596e+00   5.4680000e-01
   1.6239596e+00   5.4700000e-01
   1.6248113e+00   5.4700000e-01
   1.6248113e+00   5.4720000e-01
   1.6258553e+00   5.4720000e-01
   1.6258553e+00   5.4740000e-01
   1.6259546e+00   5.4740000e-01
   1.6259546e+00   5.4760000e-01
   1.6264209e+00   5.4760000e-01
   1.6264209e+00   5.4780000e-01
   1.6267810e+00   5.4780000e-01
   1.6267810e+00   5.4800000e-01
   1.6288271e+00   5.4800000e-01
   1.6288271e+00   5.4820000e-01
   1.6307405e+00   5.4820000e-01
   1.6307405e+00   5.4840000e-01
   1.6329030e+00   5.4840000e-01
   1.6329030e+00   5.4860000e-01
   1.6347487e+00   5.4860000e-01
   1.6347487e+00   5.4880000e-01
   1.6352280e+00   5.4880000e-01
   1.6352280e+00   5.4900000e-01
   1.6356126e+00   5.4900000e-01
   1.6356126e+00   5.4920000e-01
   1.6363323e+00   5.4920000e-01
   1.6363323e+00   5.4940000e-01
   1.6375277e+00   5.4940000e-01
   1.6375277e+00   5.4960000e-01
   1.6411075e+00   5.4960000e-01
   1.6411075e+00   5.4980000e-01
   1.6417538e+00   5.4980000e-01
   1.6417538e+00   5.5000000e-01
   1.6423948e+00   5.5000000e-01
   1.6423948e+00   5.5020000e-01
   1.6445428e+00   5.5020000e-01
   1.6445428e+00   5.5040000e-01
   1.6467065e+00   5.5040000e-01
   1.6467065e+00   5.5060000e-01
   1.6472493e+00   5.5060000e-01
   1.6472493e+00   5.5080000e-01
   1.6475931e+00   5.5080000e-01
   1.6475931e+00   5.5100000e-01
   1.6479832e+00   5.5100000e-01
   1.6479832e+00   5.5120000e-01
   1.6481841e+00   5.5120000e-01
   1.6481841e+00   5.5140000e-01
   1.6484031e+00   5.5140000e-01
   1.6484031e+00   5.5160000e-01
   1.6491664e+00   5.5160000e-01
   1.6491664e+00   5.5180000e-01
   1.6495242e+00   5.5180000e-01
   1.6495242e+00   5.5200000e-01
   1.6496991e+00   5.5200000e-01
   1.6496991e+00   5.5220000e-01
   1.6503030e+00   5.5220000e-01
   1.6503030e+00   5.5240000e-01
   1.6508266e+00   5.5240000e-01
   1.6508266e+00   5.5260000e-01
   1.6529104e+00   5.5260000e-01
   1.6529104e+00   5.5280000e-01
   1.6533880e+00   5.5280000e-01
   1.6533880e+00   5.5300000e-01
   1.6537693e+00   5.5300000e-01
   1.6537693e+00   5.5320000e-01
   1.6550306e+00   5.5320000e-01
   1.6550306e+00   5.5340000e-01
   1.6554363e+00   5.5340000e-01
   1.6554363e+00   5.5360000e-01
   1.6556696e+00   5.5360000e-01
   1.6556696e+00   5.5380000e-01
   1.6566588e+00   5.5380000e-01
   1.6566588e+00   5.5400000e-01
   1.6572043e+00   5.5400000e-01
   1.6572043e+00   5.5420000e-01
   1.6580273e+00   5.5420000e-01
   1.6580273e+00   5.5440000e-01
   1.6582212e+00   5.5440000e-01
   1.6582212e+00   5.5460000e-01
   1.6589999e+00   5.5460000e-01
   1.6589999e+00   5.5480000e-01
   1.6590726e+00   5.5480000e-01
   1.6590726e+00   5.5500000e-01
   1.6613327e+00   5.5500000e-01
   1.6613327e+00   5.5520000e-01
   1.6618043e+00   5.5520000e-01
   1.6618043e+00   5.5540000e-01
   1.6629008e+00   5.5540000e-01
   1.6629008e+00   5.5560000e-01
   1.6630922e+00   5.5560000e-01
   1.6630922e+00   5.5580000e-01
   1.6654864e+00   5.5580000e-01
   1.6654864e+00   5.5600000e-01
   1.6655513e+00   5.5600000e-01
   1.6655513e+00   5.5620000e-01
   1.6658325e+00   5.5620000e-01
   1.6658325e+00   5.5640000e-01
   1.6663608e+00   5.5640000e-01
   1.6663608e+00   5.5660000e-01
   1.6664370e+00   5.5660000e-01
   1.6664370e+00   5.5680000e-01
   1.6674420e+00   5.5680000e-01
   1.6674420e+00   5.5700000e-01
   1.6685349e+00   5.5700000e-01
   1.6685349e+00   5.5720000e-01
   1.6686733e+00   5.5720000e-01
   1.6686733e+00   5.5740000e-01
   1.6687241e+00   5.5740000e-01
   1.6687241e+00   5.5760000e-01
   1.6700883e+00   5.5760000e-01
   1.6700883e+00   5.5780000e-01
   1.6724495e+00   5.5780000e-01
   1.6724495e+00   5.5800000e-01
   1.6729994e+00   5.5800000e-01
   1.6729994e+00   5.5820000e-01
   1.6731465e+00   5.5820000e-01
   1.6731465e+00   5.5840000e-01
   1.6768061e+00   5.5840000e-01
   1.6768061e+00   5.5860000e-01
   1.6779177e+00   5.5860000e-01
   1.6779177e+00   5.5880000e-01
   1.6785575e+00   5.5880000e-01
   1.6785575e+00   5.5900000e-01
   1.6815807e+00   5.5900000e-01
   1.6815807e+00   5.5920000e-01
   1.6824878e+00   5.5920000e-01
   1.6824878e+00   5.5940000e-01
   1.6854851e+00   5.5940000e-01
   1.6854851e+00   5.5960000e-01
   1.6857813e+00   5.5960000e-01
   1.6857813e+00   5.5980000e-01
   1.6858708e+00   5.5980000e-01
   1.6858708e+00   5.6000000e-01
   1.6862644e+00   5.6000000e-01
   1.6862644e+00   5.6020000e-01
   1.6863097e+00   5.6020000e-01
   1.6863097e+00   5.6040000e-01
   1.6871939e+00   5.6040000e-01
   1.6871939e+00   5.6060000e-01
   1.6874018e+00   5.6060000e-01
   1.6874018e+00   5.6080000e-01
   1.6879780e+00   5.6080000e-01
   1.6879780e+00   5.6100000e-01
   1.6880200e+00   5.6100000e-01
   1.6880200e+00   5.6120000e-01
   1.6891144e+00   5.6120000e-01
   1.6891144e+00   5.6140000e-01
   1.6896346e+00   5.6140000e-01
   1.6896346e+00   5.6160000e-01
   1.6898236e+00   5.6160000e-01
   1.6898236e+00   5.6180000e-01
   1.6906130e+00   5.6180000e-01
   1.6906130e+00   5.6200000e-01
   1.6930731e+00   5.6200000e-01
   1.6930731e+00   5.6220000e-01
   1.6936505e+00   5.6220000e-01
   1.6936505e+00   5.6240000e-01
   1.6948891e+00   5.6240000e-01
   1.6948891e+00   5.6260000e-01
   1.6965439e+00   5.6260000e-01
   1.6965439e+00   5.6280000e-01
   1.6965996e+00   5.6280000e-01
   1.6965996e+00   5.6300000e-01
   1.6966525e+00   5.6300000e-01
   1.6966525e+00   5.6320000e-01
   1.6969310e+00   5.6320000e-01
   1.6969310e+00   5.6340000e-01
   1.6979738e+00   5.6340000e-01
   1.6979738e+00   5.6360000e-01
   1.6984259e+00   5.6360000e-01
   1.6984259e+00   5.6380000e-01
   1.6987562e+00   5.6380000e-01
   1.6987562e+00   5.6400000e-01
   1.6990764e+00   5.6400000e-01
   1.6990764e+00   5.6420000e-01
   1.7014515e+00   5.6420000e-01
   1.7014515e+00   5.6440000e-01
   1.7022546e+00   5.6440000e-01
   1.7022546e+00   5.6460000e-01
   1.7031283e+00   5.6460000e-01
   1.7031283e+00   5.6480000e-01
   1.7038423e+00   5.6480000e-01
   1.7038423e+00   5.6500000e-01
   1.7055093e+00   5.6500000e-01
   1.7055093e+00   5.6520000e-01
   1.7057273e+00   5.6520000e-01
   1.7057273e+00   5.6540000e-01
   1.7071538e+00   5.6540000e-01
   1.7071538e+00   5.6560000e-01
   1.7076664e+00   5.6560000e-01
   1.7076664e+00   5.6580000e-01
   1.7085731e+00   5.6580000e-01
   1.7085731e+00   5.6600000e-01
   1.7087016e+00   5.6600000e-01
   1.7087016e+00   5.6620000e-01
   1.7104420e+00   5.6620000e-01
   1.7104420e+00   5.6640000e-01
   1.7114199e+00   5.6640000e-01
   1.7114199e+00   5.6660000e-01
   1.7121920e+00   5.6660000e-01
   1.7121920e+00   5.6680000e-01
   1.7125967e+00   5.6680000e-01
   1.7125967e+00   5.6700000e-01
   1.7128724e+00   5.6700000e-01
   1.7128724e+00   5.6720000e-01
   1.7129772e+00   5.6720000e-01
   1.7129772e+00   5.6740000e-01
   1.7133207e+00   5.6740000e-01
   1.7133207e+00   5.6760000e-01
   1.7133731e+00   5.6760000e-01
   1.7133731e+00   5.6780000e-01
   1.7152614e+00   5.6780000e-01
   1.7152614e+00   5.6800000e-01
   1.7163480e+00   5.6800000e-01
   1.7163480e+00   5.6820000e-01
   1.7168314e+00   5.6820000e-01
   1.7168314e+00   5.6840000e-01
   1.7183409e+00   5.6840000e-01
   1.7183409e+00   5.6860000e-01
   1.7186957e+00   5.6860000e-01
   1.7186957e+00   5.6880000e-01
   1.7188597e+00   5.6880000e-01
   1.7188597e+00   5.6900000e-01
   1.7194343e+00   5.6900000e-01
   1.7194343e+00   5.6920000e-01
   1.7194566e+00   5.6920000e-01
   1.7194566e+00   5.6940000e-01
   1.7204035e+00   5.6940000e-01
   1.7204035e+00   5.6960000e-01
   1.7235305e+00   5.6960000e-01
   1.7235305e+00   5.6980000e-01
   1.7243019e+00   5.6980000e-01
   1.7243019e+00   5.7000000e-01
   1.7244315e+00   5.7000000e-01
   1.7244315e+00   5.7020000e-01
   1.7252110e+00   5.7020000e-01
   1.7252110e+00   5.7040000e-01
   1.7255476e+00   5.7040000e-01
   1.7255476e+00   5.7060000e-01
   1.7257812e+00   5.7060000e-01
   1.7257812e+00   5.7080000e-01
   1.7259183e+00   5.7080000e-01
   1.7259183e+00   5.7100000e-01
   1.7271598e+00   5.7100000e-01
   1.7271598e+00   5.7120000e-01
   1.7274774e+00   5.7120000e-01
   1.7274774e+00   5.7140000e-01
   1.7288289e+00   5.7140000e-01
   1.7288289e+00   5.7160000e-01
   1.7299688e+00   5.7160000e-01
   1.7299688e+00   5.7180000e-01
   1.7305623e+00   5.7180000e-01
   1.7305623e+00   5.7200000e-01
   1.7314565e+00   5.7200000e-01
   1.7314565e+00   5.7220000e-01
   1.7344240e+00   5.7220000e-01
   1.7344240e+00   5.7240000e-01
   1.7346402e+00   5.7240000e-01
   1.7346402e+00   5.7260000e-01
   1.7348720e+00   5.7260000e-01
   1.7348720e+00   5.7280000e-01
   1.7360741e+00   5.7280000e-01
   1.7360741e+00   5.7300000e-01
   1.7361434e+00   5.7300000e-01
   1.7361434e+00   5.7320000e-01
   1.7363134e+00   5.7320000e-01
   1.7363134e+00   5.7340000e-01
   1.7363604e+00   5.7340000e-01
   1.7363604e+00   5.7360000e-01
   1.7366260e+00   5.7360000e-01
   1.7366260e+00   5.7380000e-01
   1.7368378e+00   5.7380000e-01
   1.7368378e+00   5.7400000e-01
   1.7370678e+00   5.7400000e-01
   1.7370678e+00   5.7420000e-01
   1.7374689e+00   5.7420000e-01
   1.7374689e+00   5.7440000e-01
   1.7383121e+00   5.7440000e-01
   1.7383121e+00   5.7460000e-01
   1.7404180e+00   5.7460000e-01
   1.7404180e+00   5.7480000e-01
   1.7407451e+00   5.7480000e-01
   1.7407451e+00   5.7500000e-01
   1.7414060e+00   5.7500000e-01
   1.7414060e+00   5.7520000e-01
   1.7426640e+00   5.7520000e-01
   1.7426640e+00   5.7540000e-01
   1.7434680e+00   5.7540000e-01
   1.7434680e+00   5.7560000e-01
   1.7451199e+00   5.7560000e-01
   1.7451199e+00   5.7580000e-01
   1.7451236e+00   5.7580000e-01
   1.7451236e+00   5.7600000e-01
   1.7501738e+00   5.7600000e-01
   1.7501738e+00   5.7620000e-01
   1.7510186e+00   5.7620000e-01
   1.7510186e+00   5.7640000e-01
   1.7512171e+00   5.7640000e-01
   1.7512171e+00   5.7660000e-01
   1.7517747e+00   5.7660000e-01
   1.7517747e+00   5.7680000e-01
   1.7525651e+00   5.7680000e-01
   1.7525651e+00   5.7700000e-01
   1.7528159e+00   5.7700000e-01
   1.7528159e+00   5.7720000e-01
   1.7546846e+00   5.7720000e-01
   1.7546846e+00   5.7740000e-01
   1.7556413e+00   5.7740000e-01
   1.7556413e+00   5.7760000e-01
   1.7572941e+00   5.7760000e-01
   1.7572941e+00   5.7780000e-01
   1.7596775e+00   5.7780000e-01
   1.7596775e+00   5.7800000e-01
   1.7604903e+00   5.7800000e-01
   1.7604903e+00   5.7820000e-01
   1.7620700e+00   5.7820000e-01
   1.7620700e+00   5.7840000e-01
   1.7620917e+00   5.7840000e-01
   1.7620917e+00   5.7860000e-01
   1.7630734e+00   5.7860000e-01
   1.7630734e+00   5.7880000e-01
   1.7642933e+00   5.7880000e-01
   1.7642933e+00   5.7900000e-01
   1.7648171e+00   5.7900000e-01
   1.7648171e+00   5.7920000e-01
   1.7648872e+00   5.7920000e-01
   1.7648872e+00   5.7940000e-01
   1.7651996e+00   5.7940000e-01
   1.7651996e+00   5.7960000e-01
   1.7701051e+00   5.7960000e-01
   1.7701051e+00   5.7980000e-01
   1.7706891e+00   5.7980000e-01
   1.7706891e+00   5.8000000e-01
   1.7746140e+00   5.8000000e-01
   1.7746140e+00   5.8020000e-01
   1.7747365e+00   5.8020000e-01
   1.7747365e+00   5.8040000e-01
   1.7750904e+00   5.8040000e-01
   1.7750904e+00   5.8060000e-01
   1.7755034e+00   5.8060000e-01
   1.7755034e+00   5.8080000e-01
   1.7771608e+00   5.8080000e-01
   1.7771608e+00   5.8100000e-01
   1.7772361e+00   5.8100000e-01
   1.7772361e+00   5.8120000e-01
   1.7787446e+00   5.8120000e-01
   1.7787446e+00   5.8140000e-01
   1.7803689e+00   5.8140000e-01
   1.7803689e+00   5.8160000e-01
   1.7809007e+00   5.8160000e-01
   1.7809007e+00   5.8180000e-01
   1.7822432e+00   5.8180000e-01
   1.7822432e+00   5.8200000e-01
   1.7834411e+00   5.8200000e-01
   1.7834411e+00   5.8220000e-01
   1.7839644e+00   5.8220000e-01
   1.7839644e+00   5.8240000e-01
   1.7847683e+00   5.8240000e-01
   1.7847683e+00   5.8260000e-01
   1.7850608e+00   5.8260000e-01
   1.7850608e+00   5.8280000e-01
   1.7853197e+00   5.8280000e-01
   1.7853197e+00   5.8300000e-01
   1.7862317e+00   5.8300000e-01
   1.7862317e+00   5.8320000e-01
   1.7870992e+00   5.8320000e-01
   1.7870992e+00   5.8340000e-01
   1.7908122e+00   5.8340000e-01
   1.7908122e+00   5.8360000e-01
   1.7915567e+00   5.8360000e-01
   1.7915567e+00   5.8380000e-01
   1.7920377e+00   5.8380000e-01
   1.7920377e+00   5.8400000e-01
   1.7922308e+00   5.8400000e-01
   1.7922308e+00   5.8420000e-01
   1.7928063e+00   5.8420000e-01
   1.7928063e+00   5.8440000e-01
   1.7933617e+00   5.8440000e-01
   1.7933617e+00   5.8460000e-01
   1.7964948e+00   5.8460000e-01
   1.7964948e+00   5.8480000e-01
   1.7969876e+00   5.8480000e-01
   1.7969876e+00   5.8500000e-01
   1.7992187e+00   5.8500000e-01
   1.7992187e+00   5.8520000e-01
   1.8025747e+00   5.8520000e-01
   1.8025747e+00   5.8540000e-01
   1.8036681e+00   5.8540000e-01
   1.8036681e+00   5.8560000e-01
   1.8048285e+00   5.8560000e-01
   1.8048285e+00   5.8580000e-01
   1.8051395e+00   5.8580000e-01
   1.8051395e+00   5.8600000e-01
   1.8054028e+00   5.8600000e-01
   1.8054028e+00   5.8620000e-01
   1.8073017e+00   5.8620000e-01
   1.8073017e+00   5.8640000e-01
   1.8077662e+00   5.8640000e-01
   1.8077662e+00   5.8660000e-01
   1.8080814e+00   5.8660000e-01
   1.8080814e+00   5.8680000e-01
   1.8086627e+00   5.8680000e-01
   1.8086627e+00   5.8700000e-01
   1.8088278e+00   5.8700000e-01
   1.8088278e+00   5.8720000e-01
   1.8106461e+00   5.8720000e-01
   1.8106461e+00   5.8740000e-01
   1.8106521e+00   5.8740000e-01
   1.8106521e+00   5.8760000e-01
   1.8120645e+00   5.8760000e-01
   1.8120645e+00   5.8780000e-01
   1.8147007e+00   5.8780000e-01
   1.8147007e+00   5.8800000e-01
   1.8166137e+00   5.8800000e-01
   1.8166137e+00   5.8820000e-01
   1.8175020e+00   5.8820000e-01
   1.8175020e+00   5.8840000e-01
   1.8178838e+00   5.8840000e-01
   1.8178838e+00   5.8860000e-01
   1.8179082e+00   5.8860000e-01
   1.8179082e+00   5.8880000e-01
   1.8180958e+00   5.8880000e-01
   1.8180958e+00   5.8900000e-01
   1.8182569e+00   5.8900000e-01
   1.8182569e+00   5.8920000e-01
   1.8183350e+00   5.8920000e-01
   1.8183350e+00   5.8940000e-01
   1.8185596e+00   5.8940000e-01
   1.8185596e+00   5.8960000e-01
   1.8188555e+00   5.8960000e-01
   1.8188555e+00   5.8980000e-01
   1.8224092e+00   5.8980000e-01
   1.8224092e+00   5.9000000e-01
   1.8232341e+00   5.9000000e-01
   1.8232341e+00   5.9020000e-01
   1.8234171e+00   5.9020000e-01
   1.8234171e+00   5.9040000e-01
   1.8237004e+00   5.9040000e-01
   1.8237004e+00   5.9060000e-01
   1.8242308e+00   5.9060000e-01
   1.8242308e+00   5.9080000e-01
   1.8259100e+00   5.9080000e-01
   1.8259100e+00   5.9100000e-01
   1.8279736e+00   5.9100000e-01
   1.8279736e+00   5.9120000e-01
   1.8289834e+00   5.9120000e-01
   1.8289834e+00   5.9140000e-01
   1.8332094e+00   5.9140000e-01
   1.8332094e+00   5.9160000e-01
   1.8334003e+00   5.9160000e-01
   1.8334003e+00   5.9180000e-01
   1.8334688e+00   5.9180000e-01
   1.8334688e+00   5.9200000e-01
   1.8339911e+00   5.9200000e-01
   1.8339911e+00   5.9220000e-01
   1.8344811e+00   5.9220000e-01
   1.8344811e+00   5.9240000e-01
   1.8362811e+00   5.9240000e-01
   1.8362811e+00   5.9260000e-01
   1.8381351e+00   5.9260000e-01
   1.8381351e+00   5.9280000e-01
   1.8391136e+00   5.9280000e-01
   1.8391136e+00   5.9300000e-01
   1.8392084e+00   5.9300000e-01
   1.8392084e+00   5.9320000e-01
   1.8400781e+00   5.9320000e-01
   1.8400781e+00   5.9340000e-01
   1.8412170e+00   5.9340000e-01
   1.8412170e+00   5.9360000e-01
   1.8417288e+00   5.9360000e-01
   1.8417288e+00   5.9380000e-01
   1.8422016e+00   5.9380000e-01
   1.8422016e+00   5.9400000e-01
   1.8443197e+00   5.9400000e-01
   1.8443197e+00   5.9420000e-01
   1.8460126e+00   5.9420000e-01
   1.8460126e+00   5.9440000e-01
   1.8471430e+00   5.9440000e-01
   1.8471430e+00   5.9460000e-01
   1.8474301e+00   5.9460000e-01
   1.8474301e+00   5.9480000e-01
   1.8486807e+00   5.9480000e-01
   1.8486807e+00   5.9500000e-01
   1.8497800e+00   5.9500000e-01
   1.8497800e+00   5.9520000e-01
   1.8505730e+00   5.9520000e-01
   1.8505730e+00   5.9540000e-01
   1.8516392e+00   5.9540000e-01
   1.8516392e+00   5.9560000e-01
   1.8516671e+00   5.9560000e-01
   1.8516671e+00   5.9580000e-01
   1.8529118e+00   5.9580000e-01
   1.8529118e+00   5.9600000e-01
   1.8553352e+00   5.9600000e-01
   1.8553352e+00   5.9620000e-01
   1.8583328e+00   5.9620000e-01
   1.8583328e+00   5.9640000e-01
   1.8588648e+00   5.9640000e-01
   1.8588648e+00   5.9660000e-01
   1.8590061e+00   5.9660000e-01
   1.8590061e+00   5.9680000e-01
   1.8603580e+00   5.9680000e-01
   1.8603580e+00   5.9700000e-01
   1.8606023e+00   5.9700000e-01
   1.8606023e+00   5.9720000e-01
   1.8608207e+00   5.9720000e-01
   1.8608207e+00   5.9740000e-01
   1.8623792e+00   5.9740000e-01
   1.8623792e+00   5.9760000e-01
   1.8623812e+00   5.9760000e-01
   1.8623812e+00   5.9780000e-01
   1.8627883e+00   5.9780000e-01
   1.8627883e+00   5.9800000e-01
   1.8628947e+00   5.9800000e-01
   1.8628947e+00   5.9820000e-01
   1.8635739e+00   5.9820000e-01
   1.8635739e+00   5.9840000e-01
   1.8642347e+00   5.9840000e-01
   1.8642347e+00   5.9860000e-01
   1.8653332e+00   5.9860000e-01
   1.8653332e+00   5.9880000e-01
   1.8689049e+00   5.9880000e-01
   1.8689049e+00   5.9900000e-01
   1.8690269e+00   5.9900000e-01
   1.8690269e+00   5.9920000e-01
   1.8697128e+00   5.9920000e-01
   1.8697128e+00   5.9940000e-01
   1.8699123e+00   5.9940000e-01
   1.8699123e+00   5.9960000e-01
   1.8711969e+00   5.9960000e-01
   1.8711969e+00   5.9980000e-01
   1.8721918e+00   5.9980000e-01
   1.8721918e+00   6.0000000e-01
   1.8722513e+00   6.0000000e-01
   1.8722513e+00   6.0020000e-01
   1.8739854e+00   6.0020000e-01
   1.8739854e+00   6.0040000e-01
   1.8762176e+00   6.0040000e-01
   1.8762176e+00   6.0060000e-01
   1.8771273e+00   6.0060000e-01
   1.8771273e+00   6.0080000e-01
   1.8772813e+00   6.0080000e-01
   1.8772813e+00   6.0100000e-01
   1.8775342e+00   6.0100000e-01
   1.8775342e+00   6.0120000e-01
   1.8777833e+00   6.0120000e-01
   1.8777833e+00   6.0140000e-01
   1.8800050e+00   6.0140000e-01
   1.8800050e+00   6.0160000e-01
   1.8800750e+00   6.0160000e-01
   1.8800750e+00   6.0180000e-01
   1.8801133e+00   6.0180000e-01
   1.8801133e+00   6.0200000e-01
   1.8812015e+00   6.0200000e-01
   1.8812015e+00   6.0220000e-01
   1.8822771e+00   6.0220000e-01
   1.8822771e+00   6.0240000e-01
   1.8835300e+00   6.0240000e-01
   1.8835300e+00   6.0260000e-01
   1.8840031e+00   6.0260000e-01
   1.8840031e+00   6.0280000e-01
   1.8850514e+00   6.0280000e-01
   1.8850514e+00   6.0300000e-01
   1.8852058e+00   6.0300000e-01
   1.8852058e+00   6.0320000e-01
   1.8858994e+00   6.0320000e-01
   1.8858994e+00   6.0340000e-01
   1.8872537e+00   6.0340000e-01
   1.8872537e+00   6.0360000e-01
   1.8873207e+00   6.0360000e-01
   1.8873207e+00   6.0380000e-01
   1.8881088e+00   6.0380000e-01
   1.8881088e+00   6.0400000e-01
   1.8899819e+00   6.0400000e-01
   1.8899819e+00   6.0420000e-01
   1.8904321e+00   6.0420000e-01
   1.8904321e+00   6.0440000e-01
   1.8907525e+00   6.0440000e-01
   1.8907525e+00   6.0460000e-01
   1.8908504e+00   6.0460000e-01
   1.8908504e+00   6.0480000e-01
   1.8924768e+00   6.0480000e-01
   1.8924768e+00   6.0500000e-01
   1.8928295e+00   6.0500000e-01
   1.8928295e+00   6.0520000e-01
   1.8932788e+00   6.0520000e-01
   1.8932788e+00   6.0540000e-01
   1.8934468e+00   6.0540000e-01
   1.8934468e+00   6.0560000e-01
   1.8942228e+00   6.0560000e-01
   1.8942228e+00   6.0580000e-01
   1.8946507e+00   6.0580000e-01
   1.8946507e+00   6.0600000e-01
   1.8956703e+00   6.0600000e-01
   1.8956703e+00   6.0620000e-01
   1.8958109e+00   6.0620000e-01
   1.8958109e+00   6.0640000e-01
   1.8965891e+00   6.0640000e-01
   1.8965891e+00   6.0660000e-01
   1.9019485e+00   6.0660000e-01
   1.9019485e+00   6.0680000e-01
   1.9019806e+00   6.0680000e-01
   1.9019806e+00   6.0700000e-01
   1.9026764e+00   6.0700000e-01
   1.9026764e+00   6.0720000e-01
   1.9034882e+00   6.0720000e-01
   1.9034882e+00   6.0740000e-01
   1.9050382e+00   6.0740000e-01
   1.9050382e+00   6.0760000e-01
   1.9063626e+00   6.0760000e-01
   1.9063626e+00   6.0780000e-01
   1.9090405e+00   6.0780000e-01
   1.9090405e+00   6.0800000e-01
   1.9104661e+00   6.0800000e-01
   1.9104661e+00   6.0820000e-01
   1.9105150e+00   6.0820000e-01
   1.9105150e+00   6.0840000e-01
   1.9116509e+00   6.0840000e-01
   1.9116509e+00   6.0860000e-01
   1.9123467e+00   6.0860000e-01
   1.9123467e+00   6.0880000e-01
   1.9127804e+00   6.0880000e-01
   1.9127804e+00   6.0900000e-01
   1.9136494e+00   6.0900000e-01
   1.9136494e+00   6.0920000e-01
   1.9138262e+00   6.0920000e-01
   1.9138262e+00   6.0940000e-01
   1.9138563e+00   6.0940000e-01
   1.9138563e+00   6.0960000e-01
   1.9139166e+00   6.0960000e-01
   1.9139166e+00   6.0980000e-01
   1.9147369e+00   6.0980000e-01
   1.9147369e+00   6.1000000e-01
   1.9157217e+00   6.1000000e-01
   1.9157217e+00   6.1020000e-01
   1.9158481e+00   6.1020000e-01
   1.9158481e+00   6.1040000e-01
   1.9158510e+00   6.1040000e-01
   1.9158510e+00   6.1060000e-01
   1.9160527e+00   6.1060000e-01
   1.9160527e+00   6.1080000e-01
   1.9164811e+00   6.1080000e-01
   1.9164811e+00   6.1100000e-01
   1.9165035e+00   6.1100000e-01
   1.9165035e+00   6.1120000e-01
   1.9184273e+00   6.1120000e-01
   1.9184273e+00   6.1140000e-01
   1.9184427e+00   6.1140000e-01
   1.9184427e+00   6.1160000e-01
   1.9191936e+00   6.1160000e-01
   1.9191936e+00   6.1180000e-01
   1.9198212e+00   6.1180000e-01
   1.9198212e+00   6.1200000e-01
   1.9199359e+00   6.1200000e-01
   1.9199359e+00   6.1220000e-01
   1.9207750e+00   6.1220000e-01
   1.9207750e+00   6.1240000e-01
   1.9219228e+00   6.1240000e-01
   1.9219228e+00   6.1260000e-01
   1.9219232e+00   6.1260000e-01
   1.9219232e+00   6.1280000e-01
   1.9219493e+00   6.1280000e-01
   1.9219493e+00   6.1300000e-01
   1.9223698e+00   6.1300000e-01
   1.9223698e+00   6.1320000e-01
   1.9246226e+00   6.1320000e-01
   1.9246226e+00   6.1340000e-01
   1.9248226e+00   6.1340000e-01
   1.9248226e+00   6.1360000e-01
   1.9251458e+00   6.1360000e-01
   1.9251458e+00   6.1380000e-01
   1.9262191e+00   6.1380000e-01
   1.9262191e+00   6.1400000e-01
   1.9308549e+00   6.1400000e-01
   1.9308549e+00   6.1420000e-01
   1.9347099e+00   6.1420000e-01
   1.9347099e+00   6.1440000e-01
   1.9348858e+00   6.1440000e-01
   1.9348858e+00   6.1460000e-01
   1.9366575e+00   6.1460000e-01
   1.9366575e+00   6.1480000e-01
   1.9380124e+00   6.1480000e-01
   1.9380124e+00   6.1500000e-01
   1.9381714e+00   6.1500000e-01
   1.9381714e+00   6.1520000e-01
   1.9383780e+00   6.1520000e-01
   1.9383780e+00   6.1540000e-01
   1.9385926e+00   6.1540000e-01
   1.9385926e+00   6.1560000e-01
   1.9389298e+00   6.1560000e-01
   1.9389298e+00   6.1580000e-01
   1.9390206e+00   6.1580000e-01
   1.9390206e+00   6.1600000e-01
   1.9392665e+00   6.1600000e-01
   1.9392665e+00   6.1620000e-01
   1.9397347e+00   6.1620000e-01
   1.9397347e+00   6.1640000e-01
   1.9399751e+00   6.1640000e-01
   1.9399751e+00   6.1660000e-01
   1.9401344e+00   6.1660000e-01
   1.9401344e+00   6.1680000e-01
   1.9403283e+00   6.1680000e-01
   1.9403283e+00   6.1700000e-01
   1.9405928e+00   6.1700000e-01
   1.9405928e+00   6.1720000e-01
   1.9426409e+00   6.1720000e-01
   1.9426409e+00   6.1740000e-01
   1.9430789e+00   6.1740000e-01
   1.9430789e+00   6.1760000e-01
   1.9433086e+00   6.1760000e-01
   1.9433086e+00   6.1780000e-01
   1.9434555e+00   6.1780000e-01
   1.9434555e+00   6.1800000e-01
   1.9440913e+00   6.1800000e-01
   1.9440913e+00   6.1820000e-01
   1.9455539e+00   6.1820000e-01
   1.9455539e+00   6.1840000e-01
   1.9458875e+00   6.1840000e-01
   1.9458875e+00   6.1860000e-01
   1.9458965e+00   6.1860000e-01
   1.9458965e+00   6.1880000e-01
   1.9459110e+00   6.1880000e-01
   1.9459110e+00   6.1900000e-01
   1.9460473e+00   6.1900000e-01
   1.9460473e+00   6.1920000e-01
   1.9462796e+00   6.1920000e-01
   1.9462796e+00   6.1940000e-01
   1.9466321e+00   6.1940000e-01
   1.9466321e+00   6.1960000e-01
   1.9467266e+00   6.1960000e-01
   1.9467266e+00   6.1980000e-01
   1.9468327e+00   6.1980000e-01
   1.9468327e+00   6.2000000e-01
   1.9492971e+00   6.2000000e-01
   1.9492971e+00   6.2020000e-01
   1.9500847e+00   6.2020000e-01
   1.9500847e+00   6.2040000e-01
   1.9507627e+00   6.2040000e-01
   1.9507627e+00   6.2060000e-01
   1.9508132e+00   6.2060000e-01
   1.9508132e+00   6.2080000e-01
   1.9508352e+00   6.2080000e-01
   1.9508352e+00   6.2100000e-01
   1.9514215e+00   6.2100000e-01
   1.9514215e+00   6.2120000e-01
   1.9523552e+00   6.2120000e-01
   1.9523552e+00   6.2140000e-01
   1.9533573e+00   6.2140000e-01
   1.9533573e+00   6.2160000e-01
   1.9542260e+00   6.2160000e-01
   1.9542260e+00   6.2180000e-01
   1.9543952e+00   6.2180000e-01
   1.9543952e+00   6.2200000e-01
   1.9550096e+00   6.2200000e-01
   1.9550096e+00   6.2220000e-01
   1.9551118e+00   6.2220000e-01
   1.9551118e+00   6.2240000e-01
   1.9554218e+00   6.2240000e-01
   1.9554218e+00   6.2260000e-01
   1.9571233e+00   6.2260000e-01
   1.9571233e+00   6.2280000e-01
   1.9572522e+00   6.2280000e-01
   1.9572522e+00   6.2300000e-01
   1.9590236e+00   6.2300000e-01
   1.9590236e+00   6.2320000e-01
   1.9638599e+00   6.2320000e-01
   1.9638599e+00   6.2340000e-01
   1.9646074e+00   6.2340000e-01
   1.9646074e+00   6.2360000e-01
   1.9647557e+00   6.2360000e-01
   1.9647557e+00   6.2380000e-01
   1.9659447e+00   6.2380000e-01
   1.9659447e+00   6.2400000e-01
   1.9663908e+00   6.2400000e-01
   1.9663908e+00   6.2420000e-01
   1.9683826e+00   6.2420000e-01
   1.9683826e+00   6.2440000e-01
   1.9685818e+00   6.2440000e-01
   1.9685818e+00   6.2460000e-01
   1.9694539e+00   6.2460000e-01
   1.9694539e+00   6.2480000e-01
   1.9699452e+00   6.2480000e-01
   1.9699452e+00   6.2500000e-01
   1.9703089e+00   6.2500000e-01
   1.9703089e+00   6.2520000e-01
   1.9712977e+00   6.2520000e-01
   1.9712977e+00   6.2540000e-01
   1.9741098e+00   6.2540000e-01
   1.9741098e+00   6.2560000e-01
   1.9741639e+00   6.2560000e-01
   1.9741639e+00   6.2580000e-01
   1.9750576e+00   6.2580000e-01
   1.9750576e+00   6.2600000e-01
   1.9756499e+00   6.2600000e-01
   1.9756499e+00   6.2620000e-01
   1.9771838e+00   6.2620000e-01
   1.9771838e+00   6.2640000e-01
   1.9789424e+00   6.2640000e-01
   1.9789424e+00   6.2660000e-01
   1.9797866e+00   6.2660000e-01
   1.9797866e+00   6.2680000e-01
   1.9801484e+00   6.2680000e-01
   1.9801484e+00   6.2700000e-01
   1.9813250e+00   6.2700000e-01
   1.9813250e+00   6.2720000e-01
   1.9823267e+00   6.2720000e-01
   1.9823267e+00   6.2740000e-01
   1.9826577e+00   6.2740000e-01
   1.9826577e+00   6.2760000e-01
   1.9832849e+00   6.2760000e-01
   1.9832849e+00   6.2780000e-01
   1.9836481e+00   6.2780000e-01
   1.9836481e+00   6.2800000e-01
   1.9837706e+00   6.2800000e-01
   1.9837706e+00   6.2820000e-01
   1.9843019e+00   6.2820000e-01
   1.9843019e+00   6.2840000e-01
   1.9846922e+00   6.2840000e-01
   1.9846922e+00   6.2860000e-01
   1.9867219e+00   6.2860000e-01
   1.9867219e+00   6.2880000e-01
   1.9874904e+00   6.2880000e-01
   1.9874904e+00   6.2900000e-01
   1.9875983e+00   6.2900000e-01
   1.9875983e+00   6.2920000e-01
   1.9879291e+00   6.2920000e-01
   1.9879291e+00   6.2940000e-01
   1.9926953e+00   6.2940000e-01
   1.9926953e+00   6.2960000e-01
   1.9930226e+00   6.2960000e-01
   1.9930226e+00   6.2980000e-01
   1.9953540e+00   6.2980000e-01
   1.9953540e+00   6.3000000e-01
   1.9958316e+00   6.3000000e-01
   1.9958316e+00   6.3020000e-01
   1.9969326e+00   6.3020000e-01
   1.9969326e+00   6.3040000e-01
   1.9977410e+00   6.3040000e-01
   1.9977410e+00   6.3060000e-01
   1.9979952e+00   6.3060000e-01
   1.9979952e+00   6.3080000e-01
   2.0012242e+00   6.3080000e-01
   2.0012242e+00   6.3100000e-01
   2.0019980e+00   6.3100000e-01
   2.0019980e+00   6.3120000e-01
   2.0030707e+00   6.3120000e-01
   2.0030707e+00   6.3140000e-01
   2.0036209e+00   6.3140000e-01
   2.0036209e+00   6.3160000e-01
   2.0048331e+00   6.3160000e-01
   2.0048331e+00   6.3180000e-01
   2.0050562e+00   6.3180000e-01
   2.0050562e+00   6.3200000e-01
   2.0051255e+00   6.3200000e-01
   2.0051255e+00   6.3220000e-01
   2.0051417e+00   6.3220000e-01
   2.0051417e+00   6.3240000e-01
   2.0054448e+00   6.3240000e-01
   2.0054448e+00   6.3260000e-01
   2.0063215e+00   6.3260000e-01
   2.0063215e+00   6.3280000e-01
   2.0071573e+00   6.3280000e-01
   2.0071573e+00   6.3300000e-01
   2.0074356e+00   6.3300000e-01
   2.0074356e+00   6.3320000e-01
   2.0079071e+00   6.3320000e-01
   2.0079071e+00   6.3340000e-01
   2.0079446e+00   6.3340000e-01
   2.0079446e+00   6.3360000e-01
   2.0079631e+00   6.3360000e-01
   2.0079631e+00   6.3380000e-01
   2.0080168e+00   6.3380000e-01
   2.0080168e+00   6.3400000e-01
   2.0102719e+00   6.3400000e-01
   2.0102719e+00   6.3420000e-01
   2.0102753e+00   6.3420000e-01
   2.0102753e+00   6.3440000e-01
   2.0107448e+00   6.3440000e-01
   2.0107448e+00   6.3460000e-01
   2.0112030e+00   6.3460000e-01
   2.0112030e+00   6.3480000e-01
   2.0113564e+00   6.3480000e-01
   2.0113564e+00   6.3500000e-01
   2.0114176e+00   6.3500000e-01
   2.0114176e+00   6.3520000e-01
   2.0115776e+00   6.3520000e-01
   2.0115776e+00   6.3540000e-01
   2.0119992e+00   6.3540000e-01
   2.0119992e+00   6.3560000e-01
   2.0124350e+00   6.3560000e-01
   2.0124350e+00   6.3580000e-01
   2.0131838e+00   6.3580000e-01
   2.0131838e+00   6.3600000e-01
   2.0166180e+00   6.3600000e-01
   2.0166180e+00   6.3620000e-01
   2.0169771e+00   6.3620000e-01
   2.0169771e+00   6.3640000e-01
   2.0173216e+00   6.3640000e-01
   2.0173216e+00   6.3660000e-01
   2.0178301e+00   6.3660000e-01
   2.0178301e+00   6.3680000e-01
   2.0178796e+00   6.3680000e-01
   2.0178796e+00   6.3700000e-01
   2.0184768e+00   6.3700000e-01
   2.0184768e+00   6.3720000e-01
   2.0191260e+00   6.3720000e-01
   2.0191260e+00   6.3740000e-01
   2.0192180e+00   6.3740000e-01
   2.0192180e+00   6.3760000e-01
   2.0192753e+00   6.3760000e-01
   2.0192753e+00   6.3780000e-01
   2.0201636e+00   6.3780000e-01
   2.0201636e+00   6.3800000e-01
   2.0203672e+00   6.3800000e-01
   2.0203672e+00   6.3820000e-01
   2.0204739e+00   6.3820000e-01
   2.0204739e+00   6.3840000e-01
   2.0225231e+00   6.3840000e-01
   2.0225231e+00   6.3860000e-01
   2.0228958e+00   6.3860000e-01
   2.0228958e+00   6.3880000e-01
   2.0252017e+00   6.3880000e-01
   2.0252017e+00   6.3900000e-01
   2.0276126e+00   6.3900000e-01
   2.0276126e+00   6.3920000e-01
   2.0283568e+00   6.3920000e-01
   2.0283568e+00   6.3940000e-01
   2.0332122e+00   6.3940000e-01
   2.0332122e+00   6.3960000e-01
   2.0333957e+00   6.3960000e-01
   2.0333957e+00   6.3980000e-01
   2.0343833e+00   6.3980000e-01
   2.0343833e+00   6.4000000e-01
   2.0346259e+00   6.4000000e-01
   2.0346259e+00   6.4020000e-01
   2.0357313e+00   6.4020000e-01
   2.0357313e+00   6.4040000e-01
   2.0357918e+00   6.4040000e-01
   2.0357918e+00   6.4060000e-01
   2.0366085e+00   6.4060000e-01
   2.0366085e+00   6.4080000e-01
   2.0366636e+00   6.4080000e-01
   2.0366636e+00   6.4100000e-01
   2.0374991e+00   6.4100000e-01
   2.0374991e+00   6.4120000e-01
   2.0417496e+00   6.4120000e-01
   2.0417496e+00   6.4140000e-01
   2.0419623e+00   6.4140000e-01
   2.0419623e+00   6.4160000e-01
   2.0424840e+00   6.4160000e-01
   2.0424840e+00   6.4180000e-01
   2.0440879e+00   6.4180000e-01
   2.0440879e+00   6.4200000e-01
   2.0447869e+00   6.4200000e-01
   2.0447869e+00   6.4220000e-01
   2.0448854e+00   6.4220000e-01
   2.0448854e+00   6.4240000e-01
   2.0454152e+00   6.4240000e-01
   2.0454152e+00   6.4260000e-01
   2.0460925e+00   6.4260000e-01
   2.0460925e+00   6.4280000e-01
   2.0471117e+00   6.4280000e-01
   2.0471117e+00   6.4300000e-01
   2.0472612e+00   6.4300000e-01
   2.0472612e+00   6.4320000e-01
   2.0489879e+00   6.4320000e-01
   2.0489879e+00   6.4340000e-01
   2.0496459e+00   6.4340000e-01
   2.0496459e+00   6.4360000e-01
   2.0500185e+00   6.4360000e-01
   2.0500185e+00   6.4380000e-01
   2.0502338e+00   6.4380000e-01
   2.0502338e+00   6.4400000e-01
   2.0508867e+00   6.4400000e-01
   2.0508867e+00   6.4420000e-01
   2.0519159e+00   6.4420000e-01
   2.0519159e+00   6.4440000e-01
   2.0535452e+00   6.4440000e-01
   2.0535452e+00   6.4460000e-01
   2.0539969e+00   6.4460000e-01
   2.0539969e+00   6.4480000e-01
   2.0551222e+00   6.4480000e-01
   2.0551222e+00   6.4500000e-01
   2.0562101e+00   6.4500000e-01
   2.0562101e+00   6.4520000e-01
   2.0563642e+00   6.4520000e-01
   2.0563642e+00   6.4540000e-01
   2.0568182e+00   6.4540000e-01
   2.0568182e+00   6.4560000e-01
   2.0586317e+00   6.4560000e-01
   2.0586317e+00   6.4580000e-01
   2.0609630e+00   6.4580000e-01
   2.0609630e+00   6.4600000e-01
   2.0611875e+00   6.4600000e-01
   2.0611875e+00   6.4620000e-01
   2.0614524e+00   6.4620000e-01
   2.0614524e+00   6.4640000e-01
   2.0616263e+00   6.4640000e-01
   2.0616263e+00   6.4660000e-01
   2.0617991e+00   6.4660000e-01
   2.0617991e+00   6.4680000e-01
   2.0625429e+00   6.4680000e-01
   2.0625429e+00   6.4700000e-01
   2.0626445e+00   6.4700000e-01
   2.0626445e+00   6.4720000e-01
   2.0632792e+00   6.4720000e-01
   2.0632792e+00   6.4740000e-01
   2.0638902e+00   6.4740000e-01
   2.0638902e+00   6.4760000e-01
   2.0649898e+00   6.4760000e-01
   2.0649898e+00   6.4780000e-01
   2.0657035e+00   6.4780000e-01
   2.0657035e+00   6.4800000e-01
   2.0658855e+00   6.4800000e-01
   2.0658855e+00   6.4820000e-01
   2.0660815e+00   6.4820000e-01
   2.0660815e+00   6.4840000e-01
   2.0689475e+00   6.4840000e-01
   2.0689475e+00   6.4860000e-01
   2.0699702e+00   6.4860000e-01
   2.0699702e+00   6.4880000e-01
   2.0701597e+00   6.4880000e-01
   2.0701597e+00   6.4900000e-01
   2.0703131e+00   6.4900000e-01
   2.0703131e+00   6.4920000e-01
   2.0707192e+00   6.4920000e-01
   2.0707192e+00   6.4940000e-01
   2.0735253e+00   6.4940000e-01
   2.0735253e+00   6.4960000e-01
   2.0741323e+00   6.4960000e-01
   2.0741323e+00   6.4980000e-01
   2.0742602e+00   6.4980000e-01
   2.0742602e+00   6.5000000e-01
   2.0743072e+00   6.5000000e-01
   2.0743072e+00   6.5020000e-01
   2.0750611e+00   6.5020000e-01
   2.0750611e+00   6.5040000e-01
   2.0763688e+00   6.5040000e-01
   2.0763688e+00   6.5060000e-01
   2.0767699e+00   6.5060000e-01
   2.0767699e+00   6.5080000e-01
   2.0774446e+00   6.5080000e-01
   2.0774446e+00   6.5100000e-01
   2.0786406e+00   6.5100000e-01
   2.0786406e+00   6.5120000e-01
   2.0796008e+00   6.5120000e-01
   2.0796008e+00   6.5140000e-01
   2.0796290e+00   6.5140000e-01
   2.0796290e+00   6.5160000e-01
   2.0816208e+00   6.5160000e-01
   2.0816208e+00   6.5180000e-01
   2.0829165e+00   6.5180000e-01
   2.0829165e+00   6.5200000e-01
   2.0835454e+00   6.5200000e-01
   2.0835454e+00   6.5220000e-01
   2.0863460e+00   6.5220000e-01
   2.0863460e+00   6.5240000e-01
   2.0873568e+00   6.5240000e-01
   2.0873568e+00   6.5260000e-01
   2.0890676e+00   6.5260000e-01
   2.0890676e+00   6.5280000e-01
   2.0894464e+00   6.5280000e-01
   2.0894464e+00   6.5300000e-01
   2.0913165e+00   6.5300000e-01
   2.0913165e+00   6.5320000e-01
   2.0917973e+00   6.5320000e-01
   2.0917973e+00   6.5340000e-01
   2.0929287e+00   6.5340000e-01
   2.0929287e+00   6.5360000e-01
   2.0938738e+00   6.5360000e-01
   2.0938738e+00   6.5380000e-01
   2.0945112e+00   6.5380000e-01
   2.0945112e+00   6.5400000e-01
   2.0984696e+00   6.5400000e-01
   2.0984696e+00   6.5420000e-01
   2.0990555e+00   6.5420000e-01
   2.0990555e+00   6.5440000e-01
   2.0995251e+00   6.5440000e-01
   2.0995251e+00   6.5460000e-01
   2.1007818e+00   6.5460000e-01
   2.1007818e+00   6.5480000e-01
   2.1037256e+00   6.5480000e-01
   2.1037256e+00   6.5500000e-01
   2.1037285e+00   6.5500000e-01
   2.1037285e+00   6.5520000e-01
   2.1050671e+00   6.5520000e-01
   2.1050671e+00   6.5540000e-01
   2.1051048e+00   6.5540000e-01
   2.1051048e+00   6.5560000e-01
   2.1056476e+00   6.5560000e-01
   2.1056476e+00   6.5580000e-01
   2.1062313e+00   6.5580000e-01
   2.1062313e+00   6.5600000e-01
   2.1067601e+00   6.5600000e-01
   2.1067601e+00   6.5620000e-01
   2.1068124e+00   6.5620000e-01
   2.1068124e+00   6.5640000e-01
   2.1077014e+00   6.5640000e-01
   2.1077014e+00   6.5660000e-01
   2.1085695e+00   6.5660000e-01
   2.1085695e+00   6.5680000e-01
   2.1089531e+00   6.5680000e-01
   2.1089531e+00   6.5700000e-01
   2.1095124e+00   6.5700000e-01
   2.1095124e+00   6.5720000e-01
   2.1098153e+00   6.5720000e-01
   2.1098153e+00   6.5740000e-01
   2.1118005e+00   6.5740000e-01
   2.1118005e+00   6.5760000e-01
   2.1123995e+00   6.5760000e-01
   2.1123995e+00   6.5780000e-01
   2.1133179e+00   6.5780000e-01
   2.1133179e+00   6.5800000e-01
   2.1141861e+00   6.5800000e-01
   2.1141861e+00   6.5820000e-01
   2.1146666e+00   6.5820000e-01
   2.1146666e+00   6.5840000e-01
   2.1149320e+00   6.5840000e-01
   2.1149320e+00   6.5860000e-01
   2.1170318e+00   6.5860000e-01
   2.1170318e+00   6.5880000e-01
   2.1170926e+00   6.5880000e-01
   2.1170926e+00   6.5900000e-01
   2.1185626e+00   6.5900000e-01
   2.1185626e+00   6.5920000e-01
   2.1198152e+00   6.5920000e-01
   2.1198152e+00   6.5940000e-01
   2.1201000e+00   6.5940000e-01
   2.1201000e+00   6.5960000e-01
   2.1207315e+00   6.5960000e-01
   2.1207315e+00   6.5980000e-01
   2.1208499e+00   6.5980000e-01
   2.1208499e+00   6.6000000e-01
   2.1223282e+00   6.6000000e-01
   2.1223282e+00   6.6020000e-01
   2.1237276e+00   6.6020000e-01
   2.1237276e+00   6.6040000e-01
   2.1239533e+00   6.6040000e-01
   2.1239533e+00   6.6060000e-01
   2.1240847e+00   6.6060000e-01
   2.1240847e+00   6.6080000e-01
   2.1244903e+00   6.6080000e-01
   2.1244903e+00   6.6100000e-01
   2.1248523e+00   6.6100000e-01
   2.1248523e+00   6.6120000e-01
   2.1250013e+00   6.6120000e-01
   2.1250013e+00   6.6140000e-01
   2.1264696e+00   6.6140000e-01
   2.1264696e+00   6.6160000e-01
   2.1267893e+00   6.6160000e-01
   2.1267893e+00   6.6180000e-01
   2.1275101e+00   6.6180000e-01
   2.1275101e+00   6.6200000e-01
   2.1295897e+00   6.6200000e-01
   2.1295897e+00   6.6220000e-01
   2.1307747e+00   6.6220000e-01
   2.1307747e+00   6.6240000e-01
   2.1349735e+00   6.6240000e-01
   2.1349735e+00   6.6260000e-01
   2.1353958e+00   6.6260000e-01
   2.1353958e+00   6.6280000e-01
   2.1356127e+00   6.6280000e-01
   2.1356127e+00   6.6300000e-01
   2.1371447e+00   6.6300000e-01
   2.1371447e+00   6.6320000e-01
   2.1376548e+00   6.6320000e-01
   2.1376548e+00   6.6340000e-01
   2.1376997e+00   6.6340000e-01
   2.1376997e+00   6.6360000e-01
   2.1403201e+00   6.6360000e-01
   2.1403201e+00   6.6380000e-01
   2.1418026e+00   6.6380000e-01
   2.1418026e+00   6.6400000e-01
   2.1424110e+00   6.6400000e-01
   2.1424110e+00   6.6420000e-01
   2.1437209e+00   6.6420000e-01
   2.1437209e+00   6.6440000e-01
   2.1439385e+00   6.6440000e-01
   2.1439385e+00   6.6460000e-01
   2.1448184e+00   6.6460000e-01
   2.1448184e+00   6.6480000e-01
   2.1464574e+00   6.6480000e-01
   2.1464574e+00   6.6500000e-01
   2.1473715e+00   6.6500000e-01
   2.1473715e+00   6.6520000e-01
   2.1474713e+00   6.6520000e-01
   2.1474713e+00   6.6540000e-01
   2.1478508e+00   6.6540000e-01
   2.1478508e+00   6.6560000e-01
   2.1482001e+00   6.6560000e-01
   2.1482001e+00   6.6580000e-01
   2.1497746e+00   6.6580000e-01
   2.1497746e+00   6.6600000e-01
   2.1504899e+00   6.6600000e-01
   2.1504899e+00   6.6620000e-01
   2.1507945e+00   6.6620000e-01
   2.1507945e+00   6.6640000e-01
   2.1508191e+00   6.6640000e-01
   2.1508191e+00   6.6660000e-01
   2.1514398e+00   6.6660000e-01
   2.1514398e+00   6.6680000e-01
   2.1515639e+00   6.6680000e-01
   2.1515639e+00   6.6700000e-01
   2.1528434e+00   6.6700000e-01
   2.1528434e+00   6.6720000e-01
   2.1533136e+00   6.6720000e-01
   2.1533136e+00   6.6740000e-01
   2.1539672e+00   6.6740000e-01
   2.1539672e+00   6.6760000e-01
   2.1541562e+00   6.6760000e-01
   2.1541562e+00   6.6780000e-01
   2.1542096e+00   6.6780000e-01
   2.1542096e+00   6.6800000e-01
   2.1592710e+00   6.6800000e-01
   2.1592710e+00   6.6820000e-01
   2.1601421e+00   6.6820000e-01
   2.1601421e+00   6.6840000e-01
   2.1602247e+00   6.6840000e-01
   2.1602247e+00   6.6860000e-01
   2.1606347e+00   6.6860000e-01
   2.1606347e+00   6.6880000e-01
   2.1630884e+00   6.6880000e-01
   2.1630884e+00   6.6900000e-01
   2.1661293e+00   6.6900000e-01
   2.1661293e+00   6.6920000e-01
   2.1669889e+00   6.6920000e-01
   2.1669889e+00   6.6940000e-01
   2.1674622e+00   6.6940000e-01
   2.1674622e+00   6.6960000e-01
   2.1682300e+00   6.6960000e-01
   2.1682300e+00   6.6980000e-01
   2.1698524e+00   6.6980000e-01
   2.1698524e+00   6.7000000e-01
   2.1704424e+00   6.7000000e-01
   2.1704424e+00   6.7020000e-01
   2.1718746e+00   6.7020000e-01
   2.1718746e+00   6.7040000e-01
   2.1737386e+00   6.7040000e-01
   2.1737386e+00   6.7060000e-01
   2.1739527e+00   6.7060000e-01
   2.1739527e+00   6.7080000e-01
   2.1744393e+00   6.7080000e-01
   2.1744393e+00   6.7100000e-01
   2.1755254e+00   6.7100000e-01
   2.1755254e+00   6.7120000e-01
   2.1765724e+00   6.7120000e-01
   2.1765724e+00   6.7140000e-01
   2.1771015e+00   6.7140000e-01
   2.1771015e+00   6.7160000e-01
   2.1775577e+00   6.7160000e-01
   2.1775577e+00   6.7180000e-01
   2.1776927e+00   6.7180000e-01
   2.1776927e+00   6.7200000e-01
   2.1780486e+00   6.7200000e-01
   2.1780486e+00   6.7220000e-01
   2.1781412e+00   6.7220000e-01
   2.1781412e+00   6.7240000e-01
   2.1781689e+00   6.7240000e-01
   2.1781689e+00   6.7260000e-01
   2.1791782e+00   6.7260000e-01
   2.1791782e+00   6.7280000e-01
   2.1793583e+00   6.7280000e-01
   2.1793583e+00   6.7300000e-01
   2.1796565e+00   6.7300000e-01
   2.1796565e+00   6.7320000e-01
   2.1800352e+00   6.7320000e-01
   2.1800352e+00   6.7340000e-01
   2.1810131e+00   6.7340000e-01
   2.1810131e+00   6.7360000e-01
   2.1813577e+00   6.7360000e-01
   2.1813577e+00   6.7380000e-01
   2.1820105e+00   6.7380000e-01
   2.1820105e+00   6.7400000e-01
   2.1823977e+00   6.7400000e-01
   2.1823977e+00   6.7420000e-01
   2.1834708e+00   6.7420000e-01
   2.1834708e+00   6.7440000e-01
   2.1848072e+00   6.7440000e-01
   2.1848072e+00   6.7460000e-01
   2.1853766e+00   6.7460000e-01
   2.1853766e+00   6.7480000e-01
   2.1873462e+00   6.7480000e-01
   2.1873462e+00   6.7500000e-01
   2.1884205e+00   6.7500000e-01
   2.1884205e+00   6.7520000e-01
   2.1892980e+00   6.7520000e-01
   2.1892980e+00   6.7540000e-01
   2.1894622e+00   6.7540000e-01
   2.1894622e+00   6.7560000e-01
   2.1915189e+00   6.7560000e-01
   2.1915189e+00   6.7580000e-01
   2.1937067e+00   6.7580000e-01
   2.1937067e+00   6.7600000e-01
   2.1948691e+00   6.7600000e-01
   2.1948691e+00   6.7620000e-01
   2.1980377e+00   6.7620000e-01
   2.1980377e+00   6.7640000e-01
   2.1980829e+00   6.7640000e-01
   2.1980829e+00   6.7660000e-01
   2.1991752e+00   6.7660000e-01
   2.1991752e+00   6.7680000e-01
   2.2002004e+00   6.7680000e-01
   2.2002004e+00   6.7700000e-01
   2.2013600e+00   6.7700000e-01
   2.2013600e+00   6.7720000e-01
   2.2042335e+00   6.7720000e-01
   2.2042335e+00   6.7740000e-01
   2.2042365e+00   6.7740000e-01
   2.2042365e+00   6.7760000e-01
   2.2052180e+00   6.7760000e-01
   2.2052180e+00   6.7780000e-01
   2.2067763e+00   6.7780000e-01
   2.2067763e+00   6.7800000e-01
   2.2083826e+00   6.7800000e-01
   2.2083826e+00   6.7820000e-01
   2.2089248e+00   6.7820000e-01
   2.2089248e+00   6.7840000e-01
   2.2102158e+00   6.7840000e-01
   2.2102158e+00   6.7860000e-01
   2.2102542e+00   6.7860000e-01
   2.2102542e+00   6.7880000e-01
   2.2104075e+00   6.7880000e-01
   2.2104075e+00   6.7900000e-01
   2.2117120e+00   6.7900000e-01
   2.2117120e+00   6.7920000e-01
   2.2126515e+00   6.7920000e-01
   2.2126515e+00   6.7940000e-01
   2.2130211e+00   6.7940000e-01
   2.2130211e+00   6.7960000e-01
   2.2148023e+00   6.7960000e-01
   2.2148023e+00   6.7980000e-01
   2.2148812e+00   6.7980000e-01
   2.2148812e+00   6.8000000e-01
   2.2159418e+00   6.8000000e-01
   2.2159418e+00   6.8020000e-01
   2.2164344e+00   6.8020000e-01
   2.2164344e+00   6.8040000e-01
   2.2169159e+00   6.8040000e-01
   2.2169159e+00   6.8060000e-01
   2.2173955e+00   6.8060000e-01
   2.2173955e+00   6.8080000e-01
   2.2179045e+00   6.8080000e-01
   2.2179045e+00   6.8100000e-01
   2.2185816e+00   6.8100000e-01
   2.2185816e+00   6.8120000e-01
   2.2187158e+00   6.8120000e-01
   2.2187158e+00   6.8140000e-01
   2.2201330e+00   6.8140000e-01
   2.2201330e+00   6.8160000e-01
   2.2201654e+00   6.8160000e-01
   2.2201654e+00   6.8180000e-01
   2.2203655e+00   6.8180000e-01
   2.2203655e+00   6.8200000e-01
   2.2210884e+00   6.8200000e-01
   2.2210884e+00   6.8220000e-01
   2.2237554e+00   6.8220000e-01
   2.2237554e+00   6.8240000e-01
   2.2241523e+00   6.8240000e-01
   2.2241523e+00   6.8260000e-01
   2.2244674e+00   6.8260000e-01
   2.2244674e+00   6.8280000e-01
   2.2246162e+00   6.8280000e-01
   2.2246162e+00   6.8300000e-01
   2.2272411e+00   6.8300000e-01
   2.2272411e+00   6.8320000e-01
   2.2275293e+00   6.8320000e-01
   2.2275293e+00   6.8340000e-01
   2.2287725e+00   6.8340000e-01
   2.2287725e+00   6.8360000e-01
   2.2293234e+00   6.8360000e-01
   2.2293234e+00   6.8380000e-01
   2.2300032e+00   6.8380000e-01
   2.2300032e+00   6.8400000e-01
   2.2303709e+00   6.8400000e-01
   2.2303709e+00   6.8420000e-01
   2.2306964e+00   6.8420000e-01
   2.2306964e+00   6.8440000e-01
   2.2321031e+00   6.8440000e-01
   2.2321031e+00   6.8460000e-01
   2.2321232e+00   6.8460000e-01
   2.2321232e+00   6.8480000e-01
   2.2341382e+00   6.8480000e-01
   2.2341382e+00   6.8500000e-01
   2.2342523e+00   6.8500000e-01
   2.2342523e+00   6.8520000e-01
   2.2342754e+00   6.8520000e-01
   2.2342754e+00   6.8540000e-01
   2.2343175e+00   6.8540000e-01
   2.2343175e+00   6.8560000e-01
   2.2353511e+00   6.8560000e-01
   2.2353511e+00   6.8580000e-01
   2.2360396e+00   6.8580000e-01
   2.2360396e+00   6.8600000e-01
   2.2364112e+00   6.8600000e-01
   2.2364112e+00   6.8620000e-01
   2.2377126e+00   6.8620000e-01
   2.2377126e+00   6.8640000e-01
   2.2390474e+00   6.8640000e-01
   2.2390474e+00   6.8660000e-01
   2.2398618e+00   6.8660000e-01
   2.2398618e+00   6.8680000e-01
   2.2409637e+00   6.8680000e-01
   2.2409637e+00   6.8700000e-01
   2.2415715e+00   6.8700000e-01
   2.2415715e+00   6.8720000e-01
   2.2416991e+00   6.8720000e-01
   2.2416991e+00   6.8740000e-01
   2.2418169e+00   6.8740000e-01
   2.2418169e+00   6.8760000e-01
   2.2419438e+00   6.8760000e-01
   2.2419438e+00   6.8780000e-01
   2.2423009e+00   6.8780000e-01
   2.2423009e+00   6.8800000e-01
   2.2456874e+00   6.8800000e-01
   2.2456874e+00   6.8820000e-01
   2.2484730e+00   6.8820000e-01
   2.2484730e+00   6.8840000e-01
   2.2524564e+00   6.8840000e-01
   2.2524564e+00   6.8860000e-01
   2.2527284e+00   6.8860000e-01
   2.2527284e+00   6.8880000e-01
   2.2532883e+00   6.8880000e-01
   2.2532883e+00   6.8900000e-01
   2.2535684e+00   6.8900000e-01
   2.2535684e+00   6.8920000e-01
   2.2535751e+00   6.8920000e-01
   2.2535751e+00   6.8940000e-01
   2.2540274e+00   6.8940000e-01
   2.2540274e+00   6.8960000e-01
   2.2545918e+00   6.8960000e-01
   2.2545918e+00   6.8980000e-01
   2.2563654e+00   6.8980000e-01
   2.2563654e+00   6.9000000e-01
   2.2574886e+00   6.9000000e-01
   2.2574886e+00   6.9020000e-01
   2.2576897e+00   6.9020000e-01
   2.2576897e+00   6.9040000e-01
   2.2579429e+00   6.9040000e-01
   2.2579429e+00   6.9060000e-01
   2.2579647e+00   6.9060000e-01
   2.2579647e+00   6.9080000e-01
   2.2583996e+00   6.9080000e-01
   2.2583996e+00   6.9100000e-01
   2.2588067e+00   6.9100000e-01
   2.2588067e+00   6.9120000e-01
   2.2594492e+00   6.9120000e-01
   2.2594492e+00   6.9140000e-01
   2.2601716e+00   6.9140000e-01
   2.2601716e+00   6.9160000e-01
   2.2664845e+00   6.9160000e-01
   2.2664845e+00   6.9180000e-01
   2.2688636e+00   6.9180000e-01
   2.2688636e+00   6.9200000e-01
   2.2689822e+00   6.9200000e-01
   2.2689822e+00   6.9220000e-01
   2.2691007e+00   6.9220000e-01
   2.2691007e+00   6.9240000e-01
   2.2692868e+00   6.9240000e-01
   2.2692868e+00   6.9260000e-01
   2.2697558e+00   6.9260000e-01
   2.2697558e+00   6.9280000e-01
   2.2706240e+00   6.9280000e-01
   2.2706240e+00   6.9300000e-01
   2.2708667e+00   6.9300000e-01
   2.2708667e+00   6.9320000e-01
   2.2713392e+00   6.9320000e-01
   2.2713392e+00   6.9340000e-01
   2.2717851e+00   6.9340000e-01
   2.2717851e+00   6.9360000e-01
   2.2734041e+00   6.9360000e-01
   2.2734041e+00   6.9380000e-01
   2.2755298e+00   6.9380000e-01
   2.2755298e+00   6.9400000e-01
   2.2772977e+00   6.9400000e-01
   2.2772977e+00   6.9420000e-01
   2.2801475e+00   6.9420000e-01
   2.2801475e+00   6.9440000e-01
   2.2824644e+00   6.9440000e-01
   2.2824644e+00   6.9460000e-01
   2.2824701e+00   6.9460000e-01
   2.2824701e+00   6.9480000e-01
   2.2826023e+00   6.9480000e-01
   2.2826023e+00   6.9500000e-01
   2.2826921e+00   6.9500000e-01
   2.2826921e+00   6.9520000e-01
   2.2827313e+00   6.9520000e-01
   2.2827313e+00   6.9540000e-01
   2.2831879e+00   6.9540000e-01
   2.2831879e+00   6.9560000e-01
   2.2844089e+00   6.9560000e-01
   2.2844089e+00   6.9580000e-01
   2.2845024e+00   6.9580000e-01
   2.2845024e+00   6.9600000e-01
   2.2852388e+00   6.9600000e-01
   2.2852388e+00   6.9620000e-01
   2.2867120e+00   6.9620000e-01
   2.2867120e+00   6.9640000e-01
   2.2873018e+00   6.9640000e-01
   2.2873018e+00   6.9660000e-01
   2.2882879e+00   6.9660000e-01
   2.2882879e+00   6.9680000e-01
   2.2902407e+00   6.9680000e-01
   2.2902407e+00   6.9700000e-01
   2.2904414e+00   6.9700000e-01
   2.2904414e+00   6.9720000e-01
   2.2905957e+00   6.9720000e-01
   2.2905957e+00   6.9740000e-01
   2.2929075e+00   6.9740000e-01
   2.2929075e+00   6.9760000e-01
   2.2933133e+00   6.9760000e-01
   2.2933133e+00   6.9780000e-01
   2.2935274e+00   6.9780000e-01
   2.2935274e+00   6.9800000e-01
   2.2939994e+00   6.9800000e-01
   2.2939994e+00   6.9820000e-01
   2.2947342e+00   6.9820000e-01
   2.2947342e+00   6.9840000e-01
   2.2947777e+00   6.9840000e-01
   2.2947777e+00   6.9860000e-01
   2.2958376e+00   6.9860000e-01
   2.2958376e+00   6.9880000e-01
   2.3003852e+00   6.9880000e-01
   2.3003852e+00   6.9900000e-01
   2.3008024e+00   6.9900000e-01
   2.3008024e+00   6.9920000e-01
   2.3008085e+00   6.9920000e-01
   2.3008085e+00   6.9940000e-01
   2.3027006e+00   6.9940000e-01
   2.3027006e+00   6.9960000e-01
   2.3034652e+00   6.9960000e-01
   2.3034652e+00   6.9980000e-01
   2.3037660e+00   6.9980000e-01
   2.3037660e+00   7.0000000e-01
   2.3049234e+00   7.0000000e-01
   2.3049234e+00   7.0020000e-01
   2.3049807e+00   7.0020000e-01
   2.3049807e+00   7.0040000e-01
   2.3053036e+00   7.0040000e-01
   2.3053036e+00   7.0060000e-01
   2.3061455e+00   7.0060000e-01
   2.3061455e+00   7.0080000e-01
   2.3062542e+00   7.0080000e-01
   2.3062542e+00   7.0100000e-01
   2.3065514e+00   7.0100000e-01
   2.3065514e+00   7.0120000e-01
   2.3085188e+00   7.0120000e-01
   2.3085188e+00   7.0140000e-01
   2.3091240e+00   7.0140000e-01
   2.3091240e+00   7.0160000e-01
   2.3096623e+00   7.0160000e-01
   2.3096623e+00   7.0180000e-01
   2.3109061e+00   7.0180000e-01
   2.3109061e+00   7.0200000e-01
   2.3114186e+00   7.0200000e-01
   2.3114186e+00   7.0220000e-01
   2.3117436e+00   7.0220000e-01
   2.3117436e+00   7.0240000e-01
   2.3127206e+00   7.0240000e-01
   2.3127206e+00   7.0260000e-01
   2.3130098e+00   7.0260000e-01
   2.3130098e+00   7.0280000e-01
   2.3132307e+00   7.0280000e-01
   2.3132307e+00   7.0300000e-01
   2.3136617e+00   7.0300000e-01
   2.3136617e+00   7.0320000e-01
   2.3146647e+00   7.0320000e-01
   2.3146647e+00   7.0340000e-01
   2.3147097e+00   7.0340000e-01
   2.3147097e+00   7.0360000e-01
   2.3162426e+00   7.0360000e-01
   2.3162426e+00   7.0380000e-01
   2.3171927e+00   7.0380000e-01
   2.3171927e+00   7.0400000e-01
   2.3172538e+00   7.0400000e-01
   2.3172538e+00   7.0420000e-01
   2.3187320e+00   7.0420000e-01
   2.3187320e+00   7.0440000e-01
   2.3187765e+00   7.0440000e-01
   2.3187765e+00   7.0460000e-01
   2.3210862e+00   7.0460000e-01
   2.3210862e+00   7.0480000e-01
   2.3215349e+00   7.0480000e-01
   2.3215349e+00   7.0500000e-01
   2.3228472e+00   7.0500000e-01
   2.3228472e+00   7.0520000e-01
   2.3240828e+00   7.0520000e-01
   2.3240828e+00   7.0540000e-01
   2.3241737e+00   7.0540000e-01
   2.3241737e+00   7.0560000e-01
   2.3245035e+00   7.0560000e-01
   2.3245035e+00   7.0580000e-01
   2.3246633e+00   7.0580000e-01
   2.3246633e+00   7.0600000e-01
   2.3265194e+00   7.0600000e-01
   2.3265194e+00   7.0620000e-01
   2.3269471e+00   7.0620000e-01
   2.3269471e+00   7.0640000e-01
   2.3273091e+00   7.0640000e-01
   2.3273091e+00   7.0660000e-01
   2.3284644e+00   7.0660000e-01
   2.3284644e+00   7.0680000e-01
   2.3294259e+00   7.0680000e-01
   2.3294259e+00   7.0700000e-01
   2.3297317e+00   7.0700000e-01
   2.3297317e+00   7.0720000e-01
   2.3304035e+00   7.0720000e-01
   2.3304035e+00   7.0740000e-01
   2.3306854e+00   7.0740000e-01
   2.3306854e+00   7.0760000e-01
   2.3314270e+00   7.0760000e-01
   2.3314270e+00   7.0780000e-01
   2.3364088e+00   7.0780000e-01
   2.3364088e+00   7.0800000e-01
   2.3382273e+00   7.0800000e-01
   2.3382273e+00   7.0820000e-01
   2.3383303e+00   7.0820000e-01
   2.3383303e+00   7.0840000e-01
   2.3385655e+00   7.0840000e-01
   2.3385655e+00   7.0860000e-01
   2.3387638e+00   7.0860000e-01
   2.3387638e+00   7.0880000e-01
   2.3397531e+00   7.0880000e-01
   2.3397531e+00   7.0900000e-01
   2.3398765e+00   7.0900000e-01
   2.3398765e+00   7.0920000e-01
   2.3401166e+00   7.0920000e-01
   2.3401166e+00   7.0940000e-01
   2.3402426e+00   7.0940000e-01
   2.3402426e+00   7.0960000e-01
   2.3406363e+00   7.0960000e-01
   2.3406363e+00   7.0980000e-01
   2.3411907e+00   7.0980000e-01
   2.3411907e+00   7.1000000e-01
   2.3426444e+00   7.1000000e-01
   2.3426444e+00   7.1020000e-01
   2.3427697e+00   7.1020000e-01
   2.3427697e+00   7.1040000e-01
   2.3432142e+00   7.1040000e-01
   2.3432142e+00   7.1060000e-01
   2.3435753e+00   7.1060000e-01
   2.3435753e+00   7.1080000e-01
   2.3442293e+00   7.1080000e-01
   2.3442293e+00   7.1100000e-01
   2.3450268e+00   7.1100000e-01
   2.3450268e+00   7.1120000e-01
   2.3459136e+00   7.1120000e-01
   2.3459136e+00   7.1140000e-01
   2.3461521e+00   7.1140000e-01
   2.3461521e+00   7.1160000e-01
   2.3461656e+00   7.1160000e-01
   2.3461656e+00   7.1180000e-01
   2.3486943e+00   7.1180000e-01
   2.3486943e+00   7.1200000e-01
   2.3490021e+00   7.1200000e-01
   2.3490021e+00   7.1220000e-01
   2.3498899e+00   7.1220000e-01
   2.3498899e+00   7.1240000e-01
   2.3499020e+00   7.1240000e-01
   2.3499020e+00   7.1260000e-01
   2.3526710e+00   7.1260000e-01
   2.3526710e+00   7.1280000e-01
   2.3530206e+00   7.1280000e-01
   2.3530206e+00   7.1300000e-01
   2.3533503e+00   7.1300000e-01
   2.3533503e+00   7.1320000e-01
   2.3537466e+00   7.1320000e-01
   2.3537466e+00   7.1340000e-01
   2.3551651e+00   7.1340000e-01
   2.3551651e+00   7.1360000e-01
   2.3554739e+00   7.1360000e-01
   2.3554739e+00   7.1380000e-01
   2.3557379e+00   7.1380000e-01
   2.3557379e+00   7.1400000e-01
   2.3559828e+00   7.1400000e-01
   2.3559828e+00   7.1420000e-01
   2.3564234e+00   7.1420000e-01
   2.3564234e+00   7.1440000e-01
   2.3565335e+00   7.1440000e-01
   2.3565335e+00   7.1460000e-01
   2.3573796e+00   7.1460000e-01
   2.3573796e+00   7.1480000e-01
   2.3575126e+00   7.1480000e-01
   2.3575126e+00   7.1500000e-01
   2.3587326e+00   7.1500000e-01
   2.3587326e+00   7.1520000e-01
   2.3593301e+00   7.1520000e-01
   2.3593301e+00   7.1540000e-01
   2.3600917e+00   7.1540000e-01
   2.3600917e+00   7.1560000e-01
   2.3603241e+00   7.1560000e-01
   2.3603241e+00   7.1580000e-01
   2.3614894e+00   7.1580000e-01
   2.3614894e+00   7.1600000e-01
   2.3620584e+00   7.1600000e-01
   2.3620584e+00   7.1620000e-01
   2.3622345e+00   7.1620000e-01
   2.3622345e+00   7.1640000e-01
   2.3623294e+00   7.1640000e-01
   2.3623294e+00   7.1660000e-01
   2.3626177e+00   7.1660000e-01
   2.3626177e+00   7.1680000e-01
   2.3629532e+00   7.1680000e-01
   2.3629532e+00   7.1700000e-01
   2.3636783e+00   7.1700000e-01
   2.3636783e+00   7.1720000e-01
   2.3640902e+00   7.1720000e-01
   2.3640902e+00   7.1740000e-01
   2.3643024e+00   7.1740000e-01
   2.3643024e+00   7.1760000e-01
   2.3646818e+00   7.1760000e-01
   2.3646818e+00   7.1780000e-01
   2.3654013e+00   7.1780000e-01
   2.3654013e+00   7.1800000e-01
   2.3662895e+00   7.1800000e-01
   2.3662895e+00   7.1820000e-01
   2.3679164e+00   7.1820000e-01
   2.3679164e+00   7.1840000e-01
   2.3680260e+00   7.1840000e-01
   2.3680260e+00   7.1860000e-01
   2.3680362e+00   7.1860000e-01
   2.3680362e+00   7.1880000e-01
   2.3681218e+00   7.1880000e-01
   2.3681218e+00   7.1900000e-01
   2.3697591e+00   7.1900000e-01
   2.3697591e+00   7.1920000e-01
   2.3706163e+00   7.1920000e-01
   2.3706163e+00   7.1940000e-01
   2.3710283e+00   7.1940000e-01
   2.3710283e+00   7.1960000e-01
   2.3710493e+00   7.1960000e-01
   2.3710493e+00   7.1980000e-01
   2.3712792e+00   7.1980000e-01
   2.3712792e+00   7.2000000e-01
   2.3715376e+00   7.2000000e-01
   2.3715376e+00   7.2020000e-01
   2.3727913e+00   7.2020000e-01
   2.3727913e+00   7.2040000e-01
   2.3737162e+00   7.2040000e-01
   2.3737162e+00   7.2060000e-01
   2.3739962e+00   7.2060000e-01
   2.3739962e+00   7.2080000e-01
   2.3742415e+00   7.2080000e-01
   2.3742415e+00   7.2100000e-01
   2.3743519e+00   7.2100000e-01
   2.3743519e+00   7.2120000e-01
   2.3750428e+00   7.2120000e-01
   2.3750428e+00   7.2140000e-01
   2.3755266e+00   7.2140000e-01
   2.3755266e+00   7.2160000e-01
   2.3757730e+00   7.2160000e-01
   2.3757730e+00   7.2180000e-01
   2.3758441e+00   7.2180000e-01
   2.3758441e+00   7.2200000e-01
   2.3784468e+00   7.2200000e-01
   2.3784468e+00   7.2220000e-01
   2.3785361e+00   7.2220000e-01
   2.3785361e+00   7.2240000e-01
   2.3788191e+00   7.2240000e-01
   2.3788191e+00   7.2260000e-01
   2.3793658e+00   7.2260000e-01
   2.3793658e+00   7.2280000e-01
   2.3794711e+00   7.2280000e-01
   2.3794711e+00   7.2300000e-01
   2.3795399e+00   7.2300000e-01
   2.3795399e+00   7.2320000e-01
   2.3796203e+00   7.2320000e-01
   2.3796203e+00   7.2340000e-01
   2.3799002e+00   7.2340000e-01
   2.3799002e+00   7.2360000e-01
   2.3799793e+00   7.2360000e-01
   2.3799793e+00   7.2380000e-01
   2.3803871e+00   7.2380000e-01
   2.3803871e+00   7.2400000e-01
   2.3805788e+00   7.2400000e-01
   2.3805788e+00   7.2420000e-01
   2.3818017e+00   7.2420000e-01
   2.3818017e+00   7.2440000e-01
   2.3821462e+00   7.2440000e-01
   2.3821462e+00   7.2460000e-01
   2.3823450e+00   7.2460000e-01
   2.3823450e+00   7.2480000e-01
   2.3838618e+00   7.2480000e-01
   2.3838618e+00   7.2500000e-01
   2.3845573e+00   7.2500000e-01
   2.3845573e+00   7.2520000e-01
   2.3848981e+00   7.2520000e-01
   2.3848981e+00   7.2540000e-01
   2.3851563e+00   7.2540000e-01
   2.3851563e+00   7.2560000e-01
   2.3852974e+00   7.2560000e-01
   2.3852974e+00   7.2580000e-01
   2.3854762e+00   7.2580000e-01
   2.3854762e+00   7.2600000e-01
   2.3861920e+00   7.2600000e-01
   2.3861920e+00   7.2620000e-01
   2.3872097e+00   7.2620000e-01
   2.3872097e+00   7.2640000e-01
   2.3878342e+00   7.2640000e-01
   2.3878342e+00   7.2660000e-01
   2.3890428e+00   7.2660000e-01
   2.3890428e+00   7.2680000e-01
   2.3897096e+00   7.2680000e-01
   2.3897096e+00   7.2700000e-01
   2.3903294e+00   7.2700000e-01
   2.3903294e+00   7.2720000e-01
   2.3914692e+00   7.2720000e-01
   2.3914692e+00   7.2740000e-01
   2.3918942e+00   7.2740000e-01
   2.3918942e+00   7.2760000e-01
   2.3919692e+00   7.2760000e-01
   2.3919692e+00   7.2780000e-01
   2.3921913e+00   7.2780000e-01
   2.3921913e+00   7.2800000e-01
   2.3925609e+00   7.2800000e-01
   2.3925609e+00   7.2820000e-01
   2.3944813e+00   7.2820000e-01
   2.3944813e+00   7.2840000e-01
   2.3945482e+00   7.2840000e-01
   2.3945482e+00   7.2860000e-01
   2.3953986e+00   7.2860000e-01
   2.3953986e+00   7.2880000e-01
   2.3961745e+00   7.2880000e-01
   2.3961745e+00   7.2900000e-01
   2.3976156e+00   7.2900000e-01
   2.3976156e+00   7.2920000e-01
   2.3980124e+00   7.2920000e-01
   2.3980124e+00   7.2940000e-01
   2.3983124e+00   7.2940000e-01
   2.3983124e+00   7.2960000e-01
   2.3992207e+00   7.2960000e-01
   2.3992207e+00   7.2980000e-01
   2.3995288e+00   7.2980000e-01
   2.3995288e+00   7.3000000e-01
   2.3999908e+00   7.3000000e-01
   2.3999908e+00   7.3020000e-01
   2.4003747e+00   7.3020000e-01
   2.4003747e+00   7.3040000e-01
   2.4022028e+00   7.3040000e-01
   2.4022028e+00   7.3060000e-01
   2.4023071e+00   7.3060000e-01
   2.4023071e+00   7.3080000e-01
   2.4026752e+00   7.3080000e-01
   2.4026752e+00   7.3100000e-01
   2.4043475e+00   7.3100000e-01
   2.4043475e+00   7.3120000e-01
   2.4051853e+00   7.3120000e-01
   2.4051853e+00   7.3140000e-01
   2.4054378e+00   7.3140000e-01
   2.4054378e+00   7.3160000e-01
   2.4061192e+00   7.3160000e-01
   2.4061192e+00   7.3180000e-01
   2.4063237e+00   7.3180000e-01
   2.4063237e+00   7.3200000e-01
   2.4073176e+00   7.3200000e-01
   2.4073176e+00   7.3220000e-01
   2.4081935e+00   7.3220000e-01
   2.4081935e+00   7.3240000e-01
   2.4083685e+00   7.3240000e-01
   2.4083685e+00   7.3260000e-01
   2.4086730e+00   7.3260000e-01
   2.4086730e+00   7.3280000e-01
   2.4125026e+00   7.3280000e-01
   2.4125026e+00   7.3300000e-01
   2.4126707e+00   7.3300000e-01
   2.4126707e+00   7.3320000e-01
   2.4135858e+00   7.3320000e-01
   2.4135858e+00   7.3340000e-01
   2.4135961e+00   7.3340000e-01
   2.4135961e+00   7.3360000e-01
   2.4145384e+00   7.3360000e-01
   2.4145384e+00   7.3380000e-01
   2.4145842e+00   7.3380000e-01
   2.4145842e+00   7.3400000e-01
   2.4145939e+00   7.3400000e-01
   2.4145939e+00   7.3420000e-01
   2.4148918e+00   7.3420000e-01
   2.4148918e+00   7.3440000e-01
   2.4154259e+00   7.3440000e-01
   2.4154259e+00   7.3460000e-01
   2.4157247e+00   7.3460000e-01
   2.4157247e+00   7.3480000e-01
   2.4161593e+00   7.3480000e-01
   2.4161593e+00   7.3500000e-01
   2.4173929e+00   7.3500000e-01
   2.4173929e+00   7.3520000e-01
   2.4174949e+00   7.3520000e-01
   2.4174949e+00   7.3540000e-01
   2.4201726e+00   7.3540000e-01
   2.4201726e+00   7.3560000e-01
   2.4206894e+00   7.3560000e-01
   2.4206894e+00   7.3580000e-01
   2.4214920e+00   7.3580000e-01
   2.4214920e+00   7.3600000e-01
   2.4230203e+00   7.3600000e-01
   2.4230203e+00   7.3620000e-01
   2.4233989e+00   7.3620000e-01
   2.4233989e+00   7.3640000e-01
   2.4252865e+00   7.3640000e-01
   2.4252865e+00   7.3660000e-01
   2.4271328e+00   7.3660000e-01
   2.4271328e+00   7.3680000e-01
   2.4279138e+00   7.3680000e-01
   2.4279138e+00   7.3700000e-01
   2.4279234e+00   7.3700000e-01
   2.4279234e+00   7.3720000e-01
   2.4281982e+00   7.3720000e-01
   2.4281982e+00   7.3740000e-01
   2.4286654e+00   7.3740000e-01
   2.4286654e+00   7.3760000e-01
   2.4294835e+00   7.3760000e-01
   2.4294835e+00   7.3780000e-01
   2.4295695e+00   7.3780000e-01
   2.4295695e+00   7.3800000e-01
   2.4296926e+00   7.3800000e-01
   2.4296926e+00   7.3820000e-01
   2.4310799e+00   7.3820000e-01
   2.4310799e+00   7.3840000e-01
   2.4312805e+00   7.3840000e-01
   2.4312805e+00   7.3860000e-01
   2.4315751e+00   7.3860000e-01
   2.4315751e+00   7.3880000e-01
   2.4325016e+00   7.3880000e-01
   2.4325016e+00   7.3900000e-01
   2.4329725e+00   7.3900000e-01
   2.4329725e+00   7.3920000e-01
   2.4337335e+00   7.3920000e-01
   2.4337335e+00   7.3940000e-01
   2.4341446e+00   7.3940000e-01
   2.4341446e+00   7.3960000e-01
   2.4346930e+00   7.3960000e-01
   2.4346930e+00   7.3980000e-01
   2.4353542e+00   7.3980000e-01
   2.4353542e+00   7.4000000e-01
   2.4359887e+00   7.4000000e-01
   2.4359887e+00   7.4020000e-01
   2.4380771e+00   7.4020000e-01
   2.4380771e+00   7.4040000e-01
   2.4384144e+00   7.4040000e-01
   2.4384144e+00   7.4060000e-01
   2.4402515e+00   7.4060000e-01
   2.4402515e+00   7.4080000e-01
   2.4402531e+00   7.4080000e-01
   2.4402531e+00   7.4100000e-01
   2.4404778e+00   7.4100000e-01
   2.4404778e+00   7.4120000e-01
   2.4410670e+00   7.4120000e-01
   2.4410670e+00   7.4140000e-01
   2.4410784e+00   7.4140000e-01
   2.4410784e+00   7.4160000e-01
   2.4412345e+00   7.4160000e-01
   2.4412345e+00   7.4180000e-01
   2.4414008e+00   7.4180000e-01
   2.4414008e+00   7.4200000e-01
   2.4417008e+00   7.4200000e-01
   2.4417008e+00   7.4220000e-01
   2.4421099e+00   7.4220000e-01
   2.4421099e+00   7.4240000e-01
   2.4421823e+00   7.4240000e-01
   2.4421823e+00   7.4260000e-01
   2.4423279e+00   7.4260000e-01
   2.4423279e+00   7.4280000e-01
   2.4429947e+00   7.4280000e-01
   2.4429947e+00   7.4300000e-01
   2.4430492e+00   7.4300000e-01
   2.4430492e+00   7.4320000e-01
   2.4434489e+00   7.4320000e-01
   2.4434489e+00   7.4340000e-01
   2.4447534e+00   7.4340000e-01
   2.4447534e+00   7.4360000e-01
   2.4459091e+00   7.4360000e-01
   2.4459091e+00   7.4380000e-01
   2.4474606e+00   7.4380000e-01
   2.4474606e+00   7.4400000e-01
   2.4475681e+00   7.4400000e-01
   2.4475681e+00   7.4420000e-01
   2.4479995e+00   7.4420000e-01
   2.4479995e+00   7.4440000e-01
   2.4480396e+00   7.4440000e-01
   2.4480396e+00   7.4460000e-01
   2.4486705e+00   7.4460000e-01
   2.4486705e+00   7.4480000e-01
   2.4498477e+00   7.4480000e-01
   2.4498477e+00   7.4500000e-01
   2.4516293e+00   7.4500000e-01
   2.4516293e+00   7.4520000e-01
   2.4522352e+00   7.4520000e-01
   2.4522352e+00   7.4540000e-01
   2.4524604e+00   7.4540000e-01
   2.4524604e+00   7.4560000e-01
   2.4526303e+00   7.4560000e-01
   2.4526303e+00   7.4580000e-01
   2.4526997e+00   7.4580000e-01
   2.4526997e+00   7.4600000e-01
   2.4532848e+00   7.4600000e-01
   2.4532848e+00   7.4620000e-01
   2.4534411e+00   7.4620000e-01
   2.4534411e+00   7.4640000e-01
   2.4535630e+00   7.4640000e-01
   2.4535630e+00   7.4660000e-01
   2.4539483e+00   7.4660000e-01
   2.4539483e+00   7.4680000e-01
   2.4540858e+00   7.4680000e-01
   2.4540858e+00   7.4700000e-01
   2.4549966e+00   7.4700000e-01
   2.4549966e+00   7.4720000e-01
   2.4562751e+00   7.4720000e-01
   2.4562751e+00   7.4740000e-01
   2.4565669e+00   7.4740000e-01
   2.4565669e+00   7.4760000e-01
   2.4581532e+00   7.4760000e-01
   2.4581532e+00   7.4780000e-01
   2.4591960e+00   7.4780000e-01
   2.4591960e+00   7.4800000e-01
   2.4592947e+00   7.4800000e-01
   2.4592947e+00   7.4820000e-01
   2.4607011e+00   7.4820000e-01
   2.4607011e+00   7.4840000e-01
   2.4609954e+00   7.4840000e-01
   2.4609954e+00   7.4860000e-01
   2.4625459e+00   7.4860000e-01
   2.4625459e+00   7.4880000e-01
   2.4637632e+00   7.4880000e-01
   2.4637632e+00   7.4900000e-01
   2.4665895e+00   7.4900000e-01
   2.4665895e+00   7.4920000e-01
   2.4669469e+00   7.4920000e-01
   2.4669469e+00   7.4940000e-01
   2.4684612e+00   7.4940000e-01
   2.4684612e+00   7.4960000e-01
   2.4696676e+00   7.4960000e-01
   2.4696676e+00   7.4980000e-01
   2.4697412e+00   7.4980000e-01
   2.4697412e+00   7.5000000e-01
   2.4714934e+00   7.5000000e-01
   2.4714934e+00   7.5020000e-01
   2.4719000e+00   7.5020000e-01
   2.4719000e+00   7.5040000e-01
   2.4722524e+00   7.5040000e-01
   2.4722524e+00   7.5060000e-01
   2.4726109e+00   7.5060000e-01
   2.4726109e+00   7.5080000e-01
   2.4728472e+00   7.5080000e-01
   2.4728472e+00   7.5100000e-01
   2.4730799e+00   7.5100000e-01
   2.4730799e+00   7.5120000e-01
   2.4734989e+00   7.5120000e-01
   2.4734989e+00   7.5140000e-01
   2.4736954e+00   7.5140000e-01
   2.4736954e+00   7.5160000e-01
   2.4758619e+00   7.5160000e-01
   2.4758619e+00   7.5180000e-01
   2.4761223e+00   7.5180000e-01
   2.4761223e+00   7.5200000e-01
   2.4780864e+00   7.5200000e-01
   2.4780864e+00   7.5220000e-01
   2.4784555e+00   7.5220000e-01
   2.4784555e+00   7.5240000e-01
   2.4786707e+00   7.5240000e-01
   2.4786707e+00   7.5260000e-01
   2.4800397e+00   7.5260000e-01
   2.4800397e+00   7.5280000e-01
   2.4802796e+00   7.5280000e-01
   2.4802796e+00   7.5300000e-01
   2.4811377e+00   7.5300000e-01
   2.4811377e+00   7.5320000e-01
   2.4836518e+00   7.5320000e-01
   2.4836518e+00   7.5340000e-01
   2.4837436e+00   7.5340000e-01
   2.4837436e+00   7.5360000e-01
   2.4844186e+00   7.5360000e-01
   2.4844186e+00   7.5380000e-01
   2.4849458e+00   7.5380000e-01
   2.4849458e+00   7.5400000e-01
   2.4876167e+00   7.5400000e-01
   2.4876167e+00   7.5420000e-01
   2.4883394e+00   7.5420000e-01
   2.4883394e+00   7.5440000e-01
   2.4895721e+00   7.5440000e-01
   2.4895721e+00   7.5460000e-01
   2.4916346e+00   7.5460000e-01
   2.4916346e+00   7.5480000e-01
   2.4918842e+00   7.5480000e-01
   2.4918842e+00   7.5500000e-01
   2.4927149e+00   7.5500000e-01
   2.4927149e+00   7.5520000e-01
   2.4927399e+00   7.5520000e-01
   2.4927399e+00   7.5540000e-01
   2.4927692e+00   7.5540000e-01
   2.4927692e+00   7.5560000e-01
   2.4935098e+00   7.5560000e-01
   2.4935098e+00   7.5580000e-01
   2.4936325e+00   7.5580000e-01
   2.4936325e+00   7.5600000e-01
   2.4936688e+00   7.5600000e-01
   2.4936688e+00   7.5620000e-01
   2.4962038e+00   7.5620000e-01
   2.4962038e+00   7.5640000e-01
   2.4965146e+00   7.5640000e-01
   2.4965146e+00   7.5660000e-01
   2.4973304e+00   7.5660000e-01
   2.4973304e+00   7.5680000e-01
   2.4987909e+00   7.5680000e-01
   2.4987909e+00   7.5700000e-01
   2.4999476e+00   7.5700000e-01
   2.4999476e+00   7.5720000e-01
   2.5014248e+00   7.5720000e-01
   2.5014248e+00   7.5740000e-01
   2.5014693e+00   7.5740000e-01
   2.5014693e+00   7.5760000e-01
   2.5015359e+00   7.5760000e-01
   2.5015359e+00   7.5780000e-01
   2.5018363e+00   7.5780000e-01
   2.5018363e+00   7.5800000e-01
   2.5033462e+00   7.5800000e-01
   2.5033462e+00   7.5820000e-01
   2.5043685e+00   7.5820000e-01
   2.5043685e+00   7.5840000e-01
   2.5045015e+00   7.5840000e-01
   2.5045015e+00   7.5860000e-01
   2.5046049e+00   7.5860000e-01
   2.5046049e+00   7.5880000e-01
   2.5063675e+00   7.5880000e-01
   2.5063675e+00   7.5900000e-01
   2.5076695e+00   7.5900000e-01
   2.5076695e+00   7.5920000e-01
   2.5089534e+00   7.5920000e-01
   2.5089534e+00   7.5940000e-01
   2.5091248e+00   7.5940000e-01
   2.5091248e+00   7.5960000e-01
   2.5108808e+00   7.5960000e-01
   2.5108808e+00   7.5980000e-01
   2.5113029e+00   7.5980000e-01
   2.5113029e+00   7.6000000e-01
   2.5114212e+00   7.6000000e-01
   2.5114212e+00   7.6020000e-01
   2.5116777e+00   7.6020000e-01
   2.5116777e+00   7.6040000e-01
   2.5119089e+00   7.6040000e-01
   2.5119089e+00   7.6060000e-01
   2.5144310e+00   7.6060000e-01
   2.5144310e+00   7.6080000e-01
   2.5150784e+00   7.6080000e-01
   2.5150784e+00   7.6100000e-01
   2.5159131e+00   7.6100000e-01
   2.5159131e+00   7.6120000e-01
   2.5173715e+00   7.6120000e-01
   2.5173715e+00   7.6140000e-01
   2.5181387e+00   7.6140000e-01
   2.5181387e+00   7.6160000e-01
   2.5191692e+00   7.6160000e-01
   2.5191692e+00   7.6180000e-01
   2.5203304e+00   7.6180000e-01
   2.5203304e+00   7.6200000e-01
   2.5223025e+00   7.6200000e-01
   2.5223025e+00   7.6220000e-01
   2.5223366e+00   7.6220000e-01
   2.5223366e+00   7.6240000e-01
   2.5235864e+00   7.6240000e-01
   2.5235864e+00   7.6260000e-01
   2.5236693e+00   7.6260000e-01
   2.5236693e+00   7.6280000e-01
   2.5244337e+00   7.6280000e-01
   2.5244337e+00   7.6300000e-01
   2.5244441e+00   7.6300000e-01
   2.5244441e+00   7.6320000e-01
   2.5249217e+00   7.6320000e-01
   2.5249217e+00   7.6340000e-01
   2.5253897e+00   7.6340000e-01
   2.5253897e+00   7.6360000e-01
   2.5254609e+00   7.6360000e-01
   2.5254609e+00   7.6380000e-01
   2.5266124e+00   7.6380000e-01
   2.5266124e+00   7.6400000e-01
   2.5267657e+00   7.6400000e-01
   2.5267657e+00   7.6420000e-01
   2.5272305e+00   7.6420000e-01
   2.5272305e+00   7.6440000e-01
   2.5277585e+00   7.6440000e-01
   2.5277585e+00   7.6460000e-01
   2.5286232e+00   7.6460000e-01
   2.5286232e+00   7.6480000e-01
   2.5293086e+00   7.6480000e-01
   2.5293086e+00   7.6500000e-01
   2.5299983e+00   7.6500000e-01
   2.5299983e+00   7.6520000e-01
   2.5301771e+00   7.6520000e-01
   2.5301771e+00   7.6540000e-01
   2.5306900e+00   7.6540000e-01
   2.5306900e+00   7.6560000e-01
   2.5320462e+00   7.6560000e-01
   2.5320462e+00   7.6580000e-01
   2.5329080e+00   7.6580000e-01
   2.5329080e+00   7.6600000e-01
   2.5347405e+00   7.6600000e-01
   2.5347405e+00   7.6620000e-01
   2.5356878e+00   7.6620000e-01
   2.5356878e+00   7.6640000e-01
   2.5367533e+00   7.6640000e-01
   2.5367533e+00   7.6660000e-01
   2.5375001e+00   7.6660000e-01
   2.5375001e+00   7.6680000e-01
   2.5381546e+00   7.6680000e-01
   2.5381546e+00   7.6700000e-01
   2.5391585e+00   7.6700000e-01
   2.5391585e+00   7.6720000e-01
   2.5392631e+00   7.6720000e-01
   2.5392631e+00   7.6740000e-01
   2.5401495e+00   7.6740000e-01
   2.5401495e+00   7.6760000e-01
   2.5402330e+00   7.6760000e-01
   2.5402330e+00   7.6780000e-01
   2.5406297e+00   7.6780000e-01
   2.5406297e+00   7.6800000e-01
   2.5406723e+00   7.6800000e-01
   2.5406723e+00   7.6820000e-01
   2.5416760e+00   7.6820000e-01
   2.5416760e+00   7.6840000e-01
   2.5420635e+00   7.6840000e-01
   2.5420635e+00   7.6860000e-01
   2.5433315e+00   7.6860000e-01
   2.5433315e+00   7.6880000e-01
   2.5434374e+00   7.6880000e-01
   2.5434374e+00   7.6900000e-01
   2.5436951e+00   7.6900000e-01
   2.5436951e+00   7.6920000e-01
   2.5437816e+00   7.6920000e-01
   2.5437816e+00   7.6940000e-01
   2.5442132e+00   7.6940000e-01
   2.5442132e+00   7.6960000e-01
   2.5447257e+00   7.6960000e-01
   2.5447257e+00   7.6980000e-01
   2.5456875e+00   7.6980000e-01
   2.5456875e+00   7.7000000e-01
   2.5457268e+00   7.7000000e-01
   2.5457268e+00   7.7020000e-01
   2.5459497e+00   7.7020000e-01
   2.5459497e+00   7.7040000e-01
   2.5469293e+00   7.7040000e-01
   2.5469293e+00   7.7060000e-01
   2.5485980e+00   7.7060000e-01
   2.5485980e+00   7.7080000e-01
   2.5494937e+00   7.7080000e-01
   2.5494937e+00   7.7100000e-01
   2.5517038e+00   7.7100000e-01
   2.5517038e+00   7.7120000e-01
   2.5531726e+00   7.7120000e-01
   2.5531726e+00   7.7140000e-01
   2.5544237e+00   7.7140000e-01
   2.5544237e+00   7.7160000e-01
   2.5548657e+00   7.7160000e-01
   2.5548657e+00   7.7180000e-01
   2.5558820e+00   7.7180000e-01
   2.5558820e+00   7.7200000e-01
   2.5564977e+00   7.7200000e-01
   2.5564977e+00   7.7220000e-01
   2.5577229e+00   7.7220000e-01
   2.5577229e+00   7.7240000e-01
   2.5580703e+00   7.7240000e-01
   2.5580703e+00   7.7260000e-01
   2.5588488e+00   7.7260000e-01
   2.5588488e+00   7.7280000e-01
   2.5589105e+00   7.7280000e-01
   2.5589105e+00   7.7300000e-01
   2.5595149e+00   7.7300000e-01
   2.5595149e+00   7.7320000e-01
   2.5598011e+00   7.7320000e-01
   2.5598011e+00   7.7340000e-01
   2.5598286e+00   7.7340000e-01
   2.5598286e+00   7.7360000e-01
   2.5602554e+00   7.7360000e-01
   2.5602554e+00   7.7380000e-01
   2.5620470e+00   7.7380000e-01
   2.5620470e+00   7.7400000e-01
   2.5630139e+00   7.7400000e-01
   2.5630139e+00   7.7420000e-01
   2.5630705e+00   7.7420000e-01
   2.5630705e+00   7.7440000e-01
   2.5657100e+00   7.7440000e-01
   2.5657100e+00   7.7460000e-01
   2.5657574e+00   7.7460000e-01
   2.5657574e+00   7.7480000e-01
   2.5668407e+00   7.7480000e-01
   2.5668407e+00   7.7500000e-01
   2.5674759e+00   7.7500000e-01
   2.5674759e+00   7.7520000e-01
   2.5703750e+00   7.7520000e-01
   2.5703750e+00   7.7540000e-01
   2.5704585e+00   7.7540000e-01
   2.5704585e+00   7.7560000e-01
   2.5705153e+00   7.7560000e-01
   2.5705153e+00   7.7580000e-01
   2.5714522e+00   7.7580000e-01
   2.5714522e+00   7.7600000e-01
   2.5728008e+00   7.7600000e-01
   2.5728008e+00   7.7620000e-01
   2.5728429e+00   7.7620000e-01
   2.5728429e+00   7.7640000e-01
   2.5728649e+00   7.7640000e-01
   2.5728649e+00   7.7660000e-01
   2.5733462e+00   7.7660000e-01
   2.5733462e+00   7.7680000e-01
   2.5751374e+00   7.7680000e-01
   2.5751374e+00   7.7700000e-01
   2.5758792e+00   7.7700000e-01
   2.5758792e+00   7.7720000e-01
   2.5775433e+00   7.7720000e-01
   2.5775433e+00   7.7740000e-01
   2.5787303e+00   7.7740000e-01
   2.5787303e+00   7.7760000e-01
   2.5792580e+00   7.7760000e-01
   2.5792580e+00   7.7780000e-01
   2.5795349e+00   7.7780000e-01
   2.5795349e+00   7.7800000e-01
   2.5796336e+00   7.7800000e-01
   2.5796336e+00   7.7820000e-01
   2.5820871e+00   7.7820000e-01
   2.5820871e+00   7.7840000e-01
   2.5829047e+00   7.7840000e-01
   2.5829047e+00   7.7860000e-01
   2.5836546e+00   7.7860000e-01
   2.5836546e+00   7.7880000e-01
   2.5840812e+00   7.7880000e-01
   2.5840812e+00   7.7900000e-01
   2.5843007e+00   7.7900000e-01
   2.5843007e+00   7.7920000e-01
   2.5862694e+00   7.7920000e-01
   2.5862694e+00   7.7940000e-01
   2.5869405e+00   7.7940000e-01
   2.5869405e+00   7.7960000e-01
   2.5874826e+00   7.7960000e-01
   2.5874826e+00   7.7980000e-01
   2.5880154e+00   7.7980000e-01
   2.5880154e+00   7.8000000e-01
   2.5880729e+00   7.8000000e-01
   2.5880729e+00   7.8020000e-01
   2.5884107e+00   7.8020000e-01
   2.5884107e+00   7.8040000e-01
   2.5892855e+00   7.8040000e-01
   2.5892855e+00   7.8060000e-01
   2.5898228e+00   7.8060000e-01
   2.5898228e+00   7.8080000e-01
   2.5910349e+00   7.8080000e-01
   2.5910349e+00   7.8100000e-01
   2.5911126e+00   7.8100000e-01
   2.5911126e+00   7.8120000e-01
   2.5911449e+00   7.8120000e-01
   2.5911449e+00   7.8140000e-01
   2.5913992e+00   7.8140000e-01
   2.5913992e+00   7.8160000e-01
   2.5915246e+00   7.8160000e-01
   2.5915246e+00   7.8180000e-01
   2.5917526e+00   7.8180000e-01
   2.5917526e+00   7.8200000e-01
   2.5928922e+00   7.8200000e-01
   2.5928922e+00   7.8220000e-01
   2.5937334e+00   7.8220000e-01
   2.5937334e+00   7.8240000e-01
   2.5941051e+00   7.8240000e-01
   2.5941051e+00   7.8260000e-01
   2.5945165e+00   7.8260000e-01
   2.5945165e+00   7.8280000e-01
   2.5948947e+00   7.8280000e-01
   2.5948947e+00   7.8300000e-01
   2.5955941e+00   7.8300000e-01
   2.5955941e+00   7.8320000e-01
   2.5963523e+00   7.8320000e-01
   2.5963523e+00   7.8340000e-01
   2.5964147e+00   7.8340000e-01
   2.5964147e+00   7.8360000e-01
   2.5972663e+00   7.8360000e-01
   2.5972663e+00   7.8380000e-01
   2.5975035e+00   7.8380000e-01
   2.5975035e+00   7.8400000e-01
   2.5978829e+00   7.8400000e-01
   2.5978829e+00   7.8420000e-01
   2.5984231e+00   7.8420000e-01
   2.5984231e+00   7.8440000e-01
   2.5988481e+00   7.8440000e-01
   2.5988481e+00   7.8460000e-01
   2.6000275e+00   7.8460000e-01
   2.6000275e+00   7.8480000e-01
   2.6005534e+00   7.8480000e-01
   2.6005534e+00   7.8500000e-01
   2.6010509e+00   7.8500000e-01
   2.6010509e+00   7.8520000e-01
   2.6014707e+00   7.8520000e-01
   2.6014707e+00   7.8540000e-01
   2.6019972e+00   7.8540000e-01
   2.6019972e+00   7.8560000e-01
   2.6023590e+00   7.8560000e-01
   2.6023590e+00   7.8580000e-01
   2.6025741e+00   7.8580000e-01
   2.6025741e+00   7.8600000e-01
   2.6029577e+00   7.8600000e-01
   2.6029577e+00   7.8620000e-01
   2.6031391e+00   7.8620000e-01
   2.6031391e+00   7.8640000e-01
   2.6037546e+00   7.8640000e-01
   2.6037546e+00   7.8660000e-01
   2.6037662e+00   7.8660000e-01
   2.6037662e+00   7.8680000e-01
   2.6043525e+00   7.8680000e-01
   2.6043525e+00   7.8700000e-01
   2.6045875e+00   7.8700000e-01
   2.6045875e+00   7.8720000e-01
   2.6064057e+00   7.8720000e-01
   2.6064057e+00   7.8740000e-01
   2.6066295e+00   7.8740000e-01
   2.6066295e+00   7.8760000e-01
   2.6070159e+00   7.8760000e-01
   2.6070159e+00   7.8780000e-01
   2.6072868e+00   7.8780000e-01
   2.6072868e+00   7.8800000e-01
   2.6076748e+00   7.8800000e-01
   2.6076748e+00   7.8820000e-01
   2.6080220e+00   7.8820000e-01
   2.6080220e+00   7.8840000e-01
   2.6087980e+00   7.8840000e-01
   2.6087980e+00   7.8860000e-01
   2.6097451e+00   7.8860000e-01
   2.6097451e+00   7.8880000e-01
   2.6111964e+00   7.8880000e-01
   2.6111964e+00   7.8900000e-01
   2.6122666e+00   7.8900000e-01
   2.6122666e+00   7.8920000e-01
   2.6124189e+00   7.8920000e-01
   2.6124189e+00   7.8940000e-01
   2.6129673e+00   7.8940000e-01
   2.6129673e+00   7.8960000e-01
   2.6139949e+00   7.8960000e-01
   2.6139949e+00   7.8980000e-01
   2.6144137e+00   7.8980000e-01
   2.6144137e+00   7.9000000e-01
   2.6147674e+00   7.9000000e-01
   2.6147674e+00   7.9020000e-01
   2.6152931e+00   7.9020000e-01
   2.6152931e+00   7.9040000e-01
   2.6156561e+00   7.9040000e-01
   2.6156561e+00   7.9060000e-01
   2.6176956e+00   7.9060000e-01
   2.6176956e+00   7.9080000e-01
   2.6183412e+00   7.9080000e-01
   2.6183412e+00   7.9100000e-01
   2.6196191e+00   7.9100000e-01
   2.6196191e+00   7.9120000e-01
   2.6203752e+00   7.9120000e-01
   2.6203752e+00   7.9140000e-01
   2.6210654e+00   7.9140000e-01
   2.6210654e+00   7.9160000e-01
   2.6211365e+00   7.9160000e-01
   2.6211365e+00   7.9180000e-01
   2.6215681e+00   7.9180000e-01
   2.6215681e+00   7.9200000e-01
   2.6220902e+00   7.9200000e-01
   2.6220902e+00   7.9220000e-01
   2.6240630e+00   7.9220000e-01
   2.6240630e+00   7.9240000e-01
   2.6252590e+00   7.9240000e-01
   2.6252590e+00   7.9260000e-01
   2.6256151e+00   7.9260000e-01
   2.6256151e+00   7.9280000e-01
   2.6263427e+00   7.9280000e-01
   2.6263427e+00   7.9300000e-01
   2.6282348e+00   7.9300000e-01
   2.6282348e+00   7.9320000e-01
   2.6293022e+00   7.9320000e-01
   2.6293022e+00   7.9340000e-01
   2.6299020e+00   7.9340000e-01
   2.6299020e+00   7.9360000e-01
   2.6302553e+00   7.9360000e-01
   2.6302553e+00   7.9380000e-01
   2.6309449e+00   7.9380000e-01
   2.6309449e+00   7.9400000e-01
   2.6313057e+00   7.9400000e-01
   2.6313057e+00   7.9420000e-01
   2.6313481e+00   7.9420000e-01
   2.6313481e+00   7.9440000e-01
   2.6316173e+00   7.9440000e-01
   2.6316173e+00   7.9460000e-01
   2.6331287e+00   7.9460000e-01
   2.6331287e+00   7.9480000e-01
   2.6360803e+00   7.9480000e-01
   2.6360803e+00   7.9500000e-01
   2.6363478e+00   7.9500000e-01
   2.6363478e+00   7.9520000e-01
   2.6369380e+00   7.9520000e-01
   2.6369380e+00   7.9540000e-01
   2.6389283e+00   7.9540000e-01
   2.6389283e+00   7.9560000e-01
   2.6389442e+00   7.9560000e-01
   2.6389442e+00   7.9580000e-01
   2.6390379e+00   7.9580000e-01
   2.6390379e+00   7.9600000e-01
   2.6393896e+00   7.9600000e-01
   2.6393896e+00   7.9620000e-01
   2.6397448e+00   7.9620000e-01
   2.6397448e+00   7.9640000e-01
   2.6403496e+00   7.9640000e-01
   2.6403496e+00   7.9660000e-01
   2.6417521e+00   7.9660000e-01
   2.6417521e+00   7.9680000e-01
   2.6432483e+00   7.9680000e-01
   2.6432483e+00   7.9700000e-01
   2.6432806e+00   7.9700000e-01
   2.6432806e+00   7.9720000e-01
   2.6434199e+00   7.9720000e-01
   2.6434199e+00   7.9740000e-01
   2.6436501e+00   7.9740000e-01
   2.6436501e+00   7.9760000e-01
   2.6446207e+00   7.9760000e-01
   2.6446207e+00   7.9780000e-01
   2.6451178e+00   7.9780000e-01
   2.6451178e+00   7.9800000e-01
   2.6454800e+00   7.9800000e-01
   2.6454800e+00   7.9820000e-01
   2.6455832e+00   7.9820000e-01
   2.6455832e+00   7.9840000e-01
   2.6460918e+00   7.9840000e-01
   2.6460918e+00   7.9860000e-01
   2.6461010e+00   7.9860000e-01
   2.6461010e+00   7.9880000e-01
   2.6467392e+00   7.9880000e-01
   2.6467392e+00   7.9900000e-01
   2.6469778e+00   7.9900000e-01
   2.6469778e+00   7.9920000e-01
   2.6484670e+00   7.9920000e-01
   2.6484670e+00   7.9940000e-01
   2.6491091e+00   7.9940000e-01
   2.6491091e+00   7.9960000e-01
   2.6491662e+00   7.9960000e-01
   2.6491662e+00   7.9980000e-01
   2.6504747e+00   7.9980000e-01
   2.6504747e+00   8.0000000e-01
   2.6509421e+00   8.0000000e-01
   2.6509421e+00   8.0020000e-01
   2.6515923e+00   8.0020000e-01
   2.6515923e+00   8.0040000e-01
   2.6517774e+00   8.0040000e-01
   2.6517774e+00   8.0060000e-01
   2.6524397e+00   8.0060000e-01
   2.6524397e+00   8.0080000e-01
   2.6525909e+00   8.0080000e-01
   2.6525909e+00   8.0100000e-01
   2.6528792e+00   8.0100000e-01
   2.6528792e+00   8.0120000e-01
   2.6532192e+00   8.0120000e-01
   2.6532192e+00   8.0140000e-01
   2.6545531e+00   8.0140000e-01
   2.6545531e+00   8.0160000e-01
   2.6549636e+00   8.0160000e-01
   2.6549636e+00   8.0180000e-01
   2.6551643e+00   8.0180000e-01
   2.6551643e+00   8.0200000e-01
   2.6563032e+00   8.0200000e-01
   2.6563032e+00   8.0220000e-01
   2.6567183e+00   8.0220000e-01
   2.6567183e+00   8.0240000e-01
   2.6575941e+00   8.0240000e-01
   2.6575941e+00   8.0260000e-01
   2.6578812e+00   8.0260000e-01
   2.6578812e+00   8.0280000e-01
   2.6596634e+00   8.0280000e-01
   2.6596634e+00   8.0300000e-01
   2.6600375e+00   8.0300000e-01
   2.6600375e+00   8.0320000e-01
   2.6611642e+00   8.0320000e-01
   2.6611642e+00   8.0340000e-01
   2.6625604e+00   8.0340000e-01
   2.6625604e+00   8.0360000e-01
   2.6629248e+00   8.0360000e-01
   2.6629248e+00   8.0380000e-01
   2.6635947e+00   8.0380000e-01
   2.6635947e+00   8.0400000e-01
   2.6639916e+00   8.0400000e-01
   2.6639916e+00   8.0420000e-01
   2.6655972e+00   8.0420000e-01
   2.6655972e+00   8.0440000e-01
   2.6664444e+00   8.0440000e-01
   2.6664444e+00   8.0460000e-01
   2.6666714e+00   8.0460000e-01
   2.6666714e+00   8.0480000e-01
   2.6676699e+00   8.0480000e-01
   2.6676699e+00   8.0500000e-01
   2.6676987e+00   8.0500000e-01
   2.6676987e+00   8.0520000e-01
   2.6681131e+00   8.0520000e-01
   2.6681131e+00   8.0540000e-01
   2.6704205e+00   8.0540000e-01
   2.6704205e+00   8.0560000e-01
   2.6706784e+00   8.0560000e-01
   2.6706784e+00   8.0580000e-01
   2.6709616e+00   8.0580000e-01
   2.6709616e+00   8.0600000e-01
   2.6714245e+00   8.0600000e-01
   2.6714245e+00   8.0620000e-01
   2.6716895e+00   8.0620000e-01
   2.6716895e+00   8.0640000e-01
   2.6726707e+00   8.0640000e-01
   2.6726707e+00   8.0660000e-01
   2.6732987e+00   8.0660000e-01
   2.6732987e+00   8.0680000e-01
   2.6738476e+00   8.0680000e-01
   2.6738476e+00   8.0700000e-01
   2.6745812e+00   8.0700000e-01
   2.6745812e+00   8.0720000e-01
   2.6750011e+00   8.0720000e-01
   2.6750011e+00   8.0740000e-01
   2.6754389e+00   8.0740000e-01
   2.6754389e+00   8.0760000e-01
   2.6755014e+00   8.0760000e-01
   2.6755014e+00   8.0780000e-01
   2.6758726e+00   8.0780000e-01
   2.6758726e+00   8.0800000e-01
   2.6760798e+00   8.0800000e-01
   2.6760798e+00   8.0820000e-01
   2.6769119e+00   8.0820000e-01
   2.6769119e+00   8.0840000e-01
   2.6773131e+00   8.0840000e-01
   2.6773131e+00   8.0860000e-01
   2.6775326e+00   8.0860000e-01
   2.6775326e+00   8.0880000e-01
   2.6798505e+00   8.0880000e-01
   2.6798505e+00   8.0900000e-01
   2.6801193e+00   8.0900000e-01
   2.6801193e+00   8.0920000e-01
   2.6805579e+00   8.0920000e-01
   2.6805579e+00   8.0940000e-01
   2.6810381e+00   8.0940000e-01
   2.6810381e+00   8.0960000e-01
   2.6811040e+00   8.0960000e-01
   2.6811040e+00   8.0980000e-01
   2.6819207e+00   8.0980000e-01
   2.6819207e+00   8.1000000e-01
   2.6820456e+00   8.1000000e-01
   2.6820456e+00   8.1020000e-01
   2.6824014e+00   8.1020000e-01
   2.6824014e+00   8.1040000e-01
   2.6832141e+00   8.1040000e-01
   2.6832141e+00   8.1060000e-01
   2.6837653e+00   8.1060000e-01
   2.6837653e+00   8.1080000e-01
   2.6839164e+00   8.1080000e-01
   2.6839164e+00   8.1100000e-01
   2.6844782e+00   8.1100000e-01
   2.6844782e+00   8.1120000e-01
   2.6849701e+00   8.1120000e-01
   2.6849701e+00   8.1140000e-01
   2.6856215e+00   8.1140000e-01
   2.6856215e+00   8.1160000e-01
   2.6856305e+00   8.1160000e-01
   2.6856305e+00   8.1180000e-01
   2.6867720e+00   8.1180000e-01
   2.6867720e+00   8.1200000e-01
   2.6868721e+00   8.1200000e-01
   2.6868721e+00   8.1220000e-01
   2.6871412e+00   8.1220000e-01
   2.6871412e+00   8.1240000e-01
   2.6891182e+00   8.1240000e-01
   2.6891182e+00   8.1260000e-01
   2.6897161e+00   8.1260000e-01
   2.6897161e+00   8.1280000e-01
   2.6899123e+00   8.1280000e-01
   2.6899123e+00   8.1300000e-01
   2.6908186e+00   8.1300000e-01
   2.6908186e+00   8.1320000e-01
   2.6911319e+00   8.1320000e-01
   2.6911319e+00   8.1340000e-01
   2.6921344e+00   8.1340000e-01
   2.6921344e+00   8.1360000e-01
   2.6948058e+00   8.1360000e-01
   2.6948058e+00   8.1380000e-01
   2.6950439e+00   8.1380000e-01
   2.6950439e+00   8.1400000e-01
   2.6953012e+00   8.1400000e-01
   2.6953012e+00   8.1420000e-01
   2.6967325e+00   8.1420000e-01
   2.6967325e+00   8.1440000e-01
   2.6975511e+00   8.1440000e-01
   2.6975511e+00   8.1460000e-01
   2.6986028e+00   8.1460000e-01
   2.6986028e+00   8.1480000e-01
   2.6999498e+00   8.1480000e-01
   2.6999498e+00   8.1500000e-01
   2.7003472e+00   8.1500000e-01
   2.7003472e+00   8.1520000e-01
   2.7015061e+00   8.1520000e-01
   2.7015061e+00   8.1540000e-01
   2.7015170e+00   8.1540000e-01
   2.7015170e+00   8.1560000e-01
   2.7030330e+00   8.1560000e-01
   2.7030330e+00   8.1580000e-01
   2.7038405e+00   8.1580000e-01
   2.7038405e+00   8.1600000e-01
   2.7041220e+00   8.1600000e-01
   2.7041220e+00   8.1620000e-01
   2.7051765e+00   8.1620000e-01
   2.7051765e+00   8.1640000e-01
   2.7054582e+00   8.1640000e-01
   2.7054582e+00   8.1660000e-01
   2.7073618e+00   8.1660000e-01
   2.7073618e+00   8.1680000e-01
   2.7076722e+00   8.1680000e-01
   2.7076722e+00   8.1700000e-01
   2.7082436e+00   8.1700000e-01
   2.7082436e+00   8.1720000e-01
   2.7084320e+00   8.1720000e-01
   2.7084320e+00   8.1740000e-01
   2.7097767e+00   8.1740000e-01
   2.7097767e+00   8.1760000e-01
   2.7106374e+00   8.1760000e-01
   2.7106374e+00   8.1780000e-01
   2.7121733e+00   8.1780000e-01
   2.7121733e+00   8.1800000e-01
   2.7123375e+00   8.1800000e-01
   2.7123375e+00   8.1820000e-01
   2.7142618e+00   8.1820000e-01
   2.7142618e+00   8.1840000e-01
   2.7152029e+00   8.1840000e-01
   2.7152029e+00   8.1860000e-01
   2.7159570e+00   8.1860000e-01
   2.7159570e+00   8.1880000e-01
   2.7181307e+00   8.1880000e-01
   2.7181307e+00   8.1900000e-01
   2.7190517e+00   8.1900000e-01
   2.7190517e+00   8.1920000e-01
   2.7191389e+00   8.1920000e-01
   2.7191389e+00   8.1940000e-01
   2.7201281e+00   8.1940000e-01
   2.7201281e+00   8.1960000e-01
   2.7203607e+00   8.1960000e-01
   2.7203607e+00   8.1980000e-01
   2.7205206e+00   8.1980000e-01
   2.7205206e+00   8.2000000e-01
   2.7206994e+00   8.2000000e-01
   2.7206994e+00   8.2020000e-01
   2.7208837e+00   8.2020000e-01
   2.7208837e+00   8.2040000e-01
   2.7216671e+00   8.2040000e-01
   2.7216671e+00   8.2060000e-01
   2.7217908e+00   8.2060000e-01
   2.7217908e+00   8.2080000e-01
   2.7224199e+00   8.2080000e-01
   2.7224199e+00   8.2100000e-01
   2.7226179e+00   8.2100000e-01
   2.7226179e+00   8.2120000e-01
   2.7226652e+00   8.2120000e-01
   2.7226652e+00   8.2140000e-01
   2.7249199e+00   8.2140000e-01
   2.7249199e+00   8.2160000e-01
   2.7273964e+00   8.2160000e-01
   2.7273964e+00   8.2180000e-01
   2.7281295e+00   8.2180000e-01
   2.7281295e+00   8.2200000e-01
   2.7282500e+00   8.2200000e-01
   2.7282500e+00   8.2220000e-01
   2.7286873e+00   8.2220000e-01
   2.7286873e+00   8.2240000e-01
   2.7292918e+00   8.2240000e-01
   2.7292918e+00   8.2260000e-01
   2.7302729e+00   8.2260000e-01
   2.7302729e+00   8.2280000e-01
   2.7306785e+00   8.2280000e-01
   2.7306785e+00   8.2300000e-01
   2.7307180e+00   8.2300000e-01
   2.7307180e+00   8.2320000e-01
   2.7310537e+00   8.2320000e-01
   2.7310537e+00   8.2340000e-01
   2.7312759e+00   8.2340000e-01
   2.7312759e+00   8.2360000e-01
   2.7316438e+00   8.2360000e-01
   2.7316438e+00   8.2380000e-01
   2.7323224e+00   8.2380000e-01
   2.7323224e+00   8.2400000e-01
   2.7330209e+00   8.2400000e-01
   2.7330209e+00   8.2420000e-01
   2.7335363e+00   8.2420000e-01
   2.7335363e+00   8.2440000e-01
   2.7347833e+00   8.2440000e-01
   2.7347833e+00   8.2460000e-01
   2.7352843e+00   8.2460000e-01
   2.7352843e+00   8.2480000e-01
   2.7354857e+00   8.2480000e-01
   2.7354857e+00   8.2500000e-01
   2.7393538e+00   8.2500000e-01
   2.7393538e+00   8.2520000e-01
   2.7405860e+00   8.2520000e-01
   2.7405860e+00   8.2540000e-01
   2.7410796e+00   8.2540000e-01
   2.7410796e+00   8.2560000e-01
   2.7413137e+00   8.2560000e-01
   2.7413137e+00   8.2580000e-01
   2.7413732e+00   8.2580000e-01
   2.7413732e+00   8.2600000e-01
   2.7422917e+00   8.2600000e-01
   2.7422917e+00   8.2620000e-01
   2.7424924e+00   8.2620000e-01
   2.7424924e+00   8.2640000e-01
   2.7427601e+00   8.2640000e-01
   2.7427601e+00   8.2660000e-01
   2.7428215e+00   8.2660000e-01
   2.7428215e+00   8.2680000e-01
   2.7431036e+00   8.2680000e-01
   2.7431036e+00   8.2700000e-01
   2.7438145e+00   8.2700000e-01
   2.7438145e+00   8.2720000e-01
   2.7439750e+00   8.2720000e-01
   2.7439750e+00   8.2740000e-01
   2.7441593e+00   8.2740000e-01
   2.7441593e+00   8.2760000e-01
   2.7457120e+00   8.2760000e-01
   2.7457120e+00   8.2780000e-01
   2.7457133e+00   8.2780000e-01
   2.7457133e+00   8.2800000e-01
   2.7459155e+00   8.2800000e-01
   2.7459155e+00   8.2820000e-01
   2.7460520e+00   8.2820000e-01
   2.7460520e+00   8.2840000e-01
   2.7480769e+00   8.2840000e-01
   2.7480769e+00   8.2860000e-01
   2.7486381e+00   8.2860000e-01
   2.7486381e+00   8.2880000e-01
   2.7489368e+00   8.2880000e-01
   2.7489368e+00   8.2900000e-01
   2.7494017e+00   8.2900000e-01
   2.7494017e+00   8.2920000e-01
   2.7513078e+00   8.2920000e-01
   2.7513078e+00   8.2940000e-01
   2.7513912e+00   8.2940000e-01
   2.7513912e+00   8.2960000e-01
   2.7514314e+00   8.2960000e-01
   2.7514314e+00   8.2980000e-01
   2.7515709e+00   8.2980000e-01
   2.7515709e+00   8.3000000e-01
   2.7516460e+00   8.3000000e-01
   2.7516460e+00   8.3020000e-01
   2.7516806e+00   8.3020000e-01
   2.7516806e+00   8.3040000e-01
   2.7526414e+00   8.3040000e-01
   2.7526414e+00   8.3060000e-01
   2.7544991e+00   8.3060000e-01
   2.7544991e+00   8.3080000e-01
   2.7548340e+00   8.3080000e-01
   2.7548340e+00   8.3100000e-01
   2.7564332e+00   8.3100000e-01
   2.7564332e+00   8.3120000e-01
   2.7567511e+00   8.3120000e-01
   2.7567511e+00   8.3140000e-01
   2.7578037e+00   8.3140000e-01
   2.7578037e+00   8.3160000e-01
   2.7578284e+00   8.3160000e-01
   2.7578284e+00   8.3180000e-01
   2.7585714e+00   8.3180000e-01
   2.7585714e+00   8.3200000e-01
   2.7590402e+00   8.3200000e-01
   2.7590402e+00   8.3220000e-01
   2.7593527e+00   8.3220000e-01
   2.7593527e+00   8.3240000e-01
   2.7600916e+00   8.3240000e-01
   2.7600916e+00   8.3260000e-01
   2.7618274e+00   8.3260000e-01
   2.7618274e+00   8.3280000e-01
   2.7620417e+00   8.3280000e-01
   2.7620417e+00   8.3300000e-01
   2.7632856e+00   8.3300000e-01
   2.7632856e+00   8.3320000e-01
   2.7633411e+00   8.3320000e-01
   2.7633411e+00   8.3340000e-01
   2.7637466e+00   8.3340000e-01
   2.7637466e+00   8.3360000e-01
   2.7641609e+00   8.3360000e-01
   2.7641609e+00   8.3380000e-01
   2.7647838e+00   8.3380000e-01
   2.7647838e+00   8.3400000e-01
   2.7648261e+00   8.3400000e-01
   2.7648261e+00   8.3420000e-01
   2.7651280e+00   8.3420000e-01
   2.7651280e+00   8.3440000e-01
   2.7652124e+00   8.3440000e-01
   2.7652124e+00   8.3460000e-01
   2.7660455e+00   8.3460000e-01
   2.7660455e+00   8.3480000e-01
   2.7667080e+00   8.3480000e-01
   2.7667080e+00   8.3500000e-01
   2.7667092e+00   8.3500000e-01
   2.7667092e+00   8.3520000e-01
   2.7670335e+00   8.3520000e-01
   2.7670335e+00   8.3540000e-01
   2.7697626e+00   8.3540000e-01
   2.7697626e+00   8.3560000e-01
   2.7708091e+00   8.3560000e-01
   2.7708091e+00   8.3580000e-01
   2.7712006e+00   8.3580000e-01
   2.7712006e+00   8.3600000e-01
   2.7725220e+00   8.3600000e-01
   2.7725220e+00   8.3620000e-01
   2.7735275e+00   8.3620000e-01
   2.7735275e+00   8.3640000e-01
   2.7737047e+00   8.3640000e-01
   2.7737047e+00   8.3660000e-01
   2.7752006e+00   8.3660000e-01
   2.7752006e+00   8.3680000e-01
   2.7760975e+00   8.3680000e-01
   2.7760975e+00   8.3700000e-01
   2.7771367e+00   8.3700000e-01
   2.7771367e+00   8.3720000e-01
   2.7773930e+00   8.3720000e-01
   2.7773930e+00   8.3740000e-01
   2.7778996e+00   8.3740000e-01
   2.7778996e+00   8.3760000e-01
   2.7785893e+00   8.3760000e-01
   2.7785893e+00   8.3780000e-01
   2.7788829e+00   8.3780000e-01
   2.7788829e+00   8.3800000e-01
   2.7799826e+00   8.3800000e-01
   2.7799826e+00   8.3820000e-01
   2.7803475e+00   8.3820000e-01
   2.7803475e+00   8.3840000e-01
   2.7831864e+00   8.3840000e-01
   2.7831864e+00   8.3860000e-01
   2.7841883e+00   8.3860000e-01
   2.7841883e+00   8.3880000e-01
   2.7843634e+00   8.3880000e-01
   2.7843634e+00   8.3900000e-01
   2.7852781e+00   8.3900000e-01
   2.7852781e+00   8.3920000e-01
   2.7857819e+00   8.3920000e-01
   2.7857819e+00   8.3940000e-01
   2.7864517e+00   8.3940000e-01
   2.7864517e+00   8.3960000e-01
   2.7877806e+00   8.3960000e-01
   2.7877806e+00   8.3980000e-01
   2.7879533e+00   8.3980000e-01
   2.7879533e+00   8.4000000e-01
   2.7881253e+00   8.4000000e-01
   2.7881253e+00   8.4020000e-01
   2.7881733e+00   8.4020000e-01
   2.7881733e+00   8.4040000e-01
   2.7885795e+00   8.4040000e-01
   2.7885795e+00   8.4060000e-01
   2.7890032e+00   8.4060000e-01
   2.7890032e+00   8.4080000e-01
   2.7892528e+00   8.4080000e-01
   2.7892528e+00   8.4100000e-01
   2.7905096e+00   8.4100000e-01
   2.7905096e+00   8.4120000e-01
   2.7915383e+00   8.4120000e-01
   2.7915383e+00   8.4140000e-01
   2.7932206e+00   8.4140000e-01
   2.7932206e+00   8.4160000e-01
   2.7954846e+00   8.4160000e-01
   2.7954846e+00   8.4180000e-01
   2.7955800e+00   8.4180000e-01
   2.7955800e+00   8.4200000e-01
   2.7960668e+00   8.4200000e-01
   2.7960668e+00   8.4220000e-01
   2.7966639e+00   8.4220000e-01
   2.7966639e+00   8.4240000e-01
   2.7972577e+00   8.4240000e-01
   2.7972577e+00   8.4260000e-01
   2.7983337e+00   8.4260000e-01
   2.7983337e+00   8.4280000e-01
   2.7984894e+00   8.4280000e-01
   2.7984894e+00   8.4300000e-01
   2.7990102e+00   8.4300000e-01
   2.7990102e+00   8.4320000e-01
   2.7998275e+00   8.4320000e-01
   2.7998275e+00   8.4340000e-01
   2.8001014e+00   8.4340000e-01
   2.8001014e+00   8.4360000e-01
   2.8001526e+00   8.4360000e-01
   2.8001526e+00   8.4380000e-01
   2.8018938e+00   8.4380000e-01
   2.8018938e+00   8.4400000e-01
   2.8031930e+00   8.4400000e-01
   2.8031930e+00   8.4420000e-01
   2.8034533e+00   8.4420000e-01
   2.8034533e+00   8.4440000e-01
   2.8038348e+00   8.4440000e-01
   2.8038348e+00   8.4460000e-01
   2.8041525e+00   8.4460000e-01
   2.8041525e+00   8.4480000e-01
   2.8053247e+00   8.4480000e-01
   2.8053247e+00   8.4500000e-01
   2.8061201e+00   8.4500000e-01
   2.8061201e+00   8.4520000e-01
   2.8061285e+00   8.4520000e-01
   2.8061285e+00   8.4540000e-01
   2.8064214e+00   8.4540000e-01
   2.8064214e+00   8.4560000e-01
   2.8069192e+00   8.4560000e-01
   2.8069192e+00   8.4580000e-01
   2.8077293e+00   8.4580000e-01
   2.8077293e+00   8.4600000e-01
   2.8083757e+00   8.4600000e-01
   2.8083757e+00   8.4620000e-01
   2.8087796e+00   8.4620000e-01
   2.8087796e+00   8.4640000e-01
   2.8088760e+00   8.4640000e-01
   2.8088760e+00   8.4660000e-01
   2.8090679e+00   8.4660000e-01
   2.8090679e+00   8.4680000e-01
   2.8091359e+00   8.4680000e-01
   2.8091359e+00   8.4700000e-01
   2.8098140e+00   8.4700000e-01
   2.8098140e+00   8.4720000e-01
   2.8119510e+00   8.4720000e-01
   2.8119510e+00   8.4740000e-01
   2.8120360e+00   8.4740000e-01
   2.8120360e+00   8.4760000e-01
   2.8127610e+00   8.4760000e-01
   2.8127610e+00   8.4780000e-01
   2.8128298e+00   8.4780000e-01
   2.8128298e+00   8.4800000e-01
   2.8132622e+00   8.4800000e-01
   2.8132622e+00   8.4820000e-01
   2.8146618e+00   8.4820000e-01
   2.8146618e+00   8.4840000e-01
   2.8161401e+00   8.4840000e-01
   2.8161401e+00   8.4860000e-01
   2.8164032e+00   8.4860000e-01
   2.8164032e+00   8.4880000e-01
   2.8173458e+00   8.4880000e-01
   2.8173458e+00   8.4900000e-01
   2.8190694e+00   8.4900000e-01
   2.8190694e+00   8.4920000e-01
   2.8205101e+00   8.4920000e-01
   2.8205101e+00   8.4940000e-01
   2.8207104e+00   8.4940000e-01
   2.8207104e+00   8.4960000e-01
   2.8210077e+00   8.4960000e-01
   2.8210077e+00   8.4980000e-01
   2.8214198e+00   8.4980000e-01
   2.8214198e+00   8.5000000e-01
   2.8214756e+00   8.5000000e-01
   2.8214756e+00   8.5020000e-01
   2.8228711e+00   8.5020000e-01
   2.8228711e+00   8.5040000e-01
   2.8264643e+00   8.5040000e-01
   2.8264643e+00   8.5060000e-01
   2.8270479e+00   8.5060000e-01
   2.8270479e+00   8.5080000e-01
   2.8276767e+00   8.5080000e-01
   2.8276767e+00   8.5100000e-01
   2.8284661e+00   8.5100000e-01
   2.8284661e+00   8.5120000e-01
   2.8285783e+00   8.5120000e-01
   2.8285783e+00   8.5140000e-01
   2.8289898e+00   8.5140000e-01
   2.8289898e+00   8.5160000e-01
   2.8290772e+00   8.5160000e-01
   2.8290772e+00   8.5180000e-01
   2.8292948e+00   8.5180000e-01
   2.8292948e+00   8.5200000e-01
   2.8297010e+00   8.5200000e-01
   2.8297010e+00   8.5220000e-01
   2.8315746e+00   8.5220000e-01
   2.8315746e+00   8.5240000e-01
   2.8325507e+00   8.5240000e-01
   2.8325507e+00   8.5260000e-01
   2.8326675e+00   8.5260000e-01
   2.8326675e+00   8.5280000e-01
   2.8327953e+00   8.5280000e-01
   2.8327953e+00   8.5300000e-01
   2.8345518e+00   8.5300000e-01
   2.8345518e+00   8.5320000e-01
   2.8347960e+00   8.5320000e-01
   2.8347960e+00   8.5340000e-01
   2.8352520e+00   8.5340000e-01
   2.8352520e+00   8.5360000e-01
   2.8355430e+00   8.5360000e-01
   2.8355430e+00   8.5380000e-01
   2.8361933e+00   8.5380000e-01
   2.8361933e+00   8.5400000e-01
   2.8372194e+00   8.5400000e-01
   2.8372194e+00   8.5420000e-01
   2.8376243e+00   8.5420000e-01
   2.8376243e+00   8.5440000e-01
   2.8377895e+00   8.5440000e-01
   2.8377895e+00   8.5460000e-01
   2.8391458e+00   8.5460000e-01
   2.8391458e+00   8.5480000e-01
   2.8402211e+00   8.5480000e-01
   2.8402211e+00   8.5500000e-01
   2.8402389e+00   8.5500000e-01
   2.8402389e+00   8.5520000e-01
   2.8402647e+00   8.5520000e-01
   2.8402647e+00   8.5540000e-01
   2.8406170e+00   8.5540000e-01
   2.8406170e+00   8.5560000e-01
   2.8410465e+00   8.5560000e-01
   2.8410465e+00   8.5580000e-01
   2.8430050e+00   8.5580000e-01
   2.8430050e+00   8.5600000e-01
   2.8431862e+00   8.5600000e-01
   2.8431862e+00   8.5620000e-01
   2.8434136e+00   8.5620000e-01
   2.8434136e+00   8.5640000e-01
   2.8450093e+00   8.5640000e-01
   2.8450093e+00   8.5660000e-01
   2.8464573e+00   8.5660000e-01
   2.8464573e+00   8.5680000e-01
   2.8472356e+00   8.5680000e-01
   2.8472356e+00   8.5700000e-01
   2.8476943e+00   8.5700000e-01
   2.8476943e+00   8.5720000e-01
   2.8496225e+00   8.5720000e-01
   2.8496225e+00   8.5740000e-01
   2.8508049e+00   8.5740000e-01
   2.8508049e+00   8.5760000e-01
   2.8520402e+00   8.5760000e-01
   2.8520402e+00   8.5780000e-01
   2.8521033e+00   8.5780000e-01
   2.8521033e+00   8.5800000e-01
   2.8551756e+00   8.5800000e-01
   2.8551756e+00   8.5820000e-01
   2.8558325e+00   8.5820000e-01
   2.8558325e+00   8.5840000e-01
   2.8568489e+00   8.5840000e-01
   2.8568489e+00   8.5860000e-01
   2.8573876e+00   8.5860000e-01
   2.8573876e+00   8.5880000e-01
   2.8576325e+00   8.5880000e-01
   2.8576325e+00   8.5900000e-01
   2.8581406e+00   8.5900000e-01
   2.8581406e+00   8.5920000e-01
   2.8581481e+00   8.5920000e-01
   2.8581481e+00   8.5940000e-01
   2.8601522e+00   8.5940000e-01
   2.8601522e+00   8.5960000e-01
   2.8611083e+00   8.5960000e-01
   2.8611083e+00   8.5980000e-01
   2.8623105e+00   8.5980000e-01
   2.8623105e+00   8.6000000e-01
   2.8630021e+00   8.6000000e-01
   2.8630021e+00   8.6020000e-01
   2.8633282e+00   8.6020000e-01
   2.8633282e+00   8.6040000e-01
   2.8633956e+00   8.6040000e-01
   2.8633956e+00   8.6060000e-01
   2.8646136e+00   8.6060000e-01
   2.8646136e+00   8.6080000e-01
   2.8653253e+00   8.6080000e-01
   2.8653253e+00   8.6100000e-01
   2.8688331e+00   8.6100000e-01
   2.8688331e+00   8.6120000e-01
   2.8688467e+00   8.6120000e-01
   2.8688467e+00   8.6140000e-01
   2.8695668e+00   8.6140000e-01
   2.8695668e+00   8.6160000e-01
   2.8696884e+00   8.6160000e-01
   2.8696884e+00   8.6180000e-01
   2.8704229e+00   8.6180000e-01
   2.8704229e+00   8.6200000e-01
   2.8709981e+00   8.6200000e-01
   2.8709981e+00   8.6220000e-01
   2.8713614e+00   8.6220000e-01
   2.8713614e+00   8.6240000e-01
   2.8714022e+00   8.6240000e-01
   2.8714022e+00   8.6260000e-01
   2.8718523e+00   8.6260000e-01
   2.8718523e+00   8.6280000e-01
   2.8719672e+00   8.6280000e-01
   2.8719672e+00   8.6300000e-01
   2.8723617e+00   8.6300000e-01
   2.8723617e+00   8.6320000e-01
   2.8728205e+00   8.6320000e-01
   2.8728205e+00   8.6340000e-01
   2.8732240e+00   8.6340000e-01
   2.8732240e+00   8.6360000e-01
   2.8736047e+00   8.6360000e-01
   2.8736047e+00   8.6380000e-01
   2.8743019e+00   8.6380000e-01
   2.8743019e+00   8.6400000e-01
   2.8744173e+00   8.6400000e-01
   2.8744173e+00   8.6420000e-01
   2.8744706e+00   8.6420000e-01
   2.8744706e+00   8.6440000e-01
   2.8745659e+00   8.6440000e-01
   2.8745659e+00   8.6460000e-01
   2.8754152e+00   8.6460000e-01
   2.8754152e+00   8.6480000e-01
   2.8762180e+00   8.6480000e-01
   2.8762180e+00   8.6500000e-01
   2.8765593e+00   8.6500000e-01
   2.8765593e+00   8.6520000e-01
   2.8773411e+00   8.6520000e-01
   2.8773411e+00   8.6540000e-01
   2.8779737e+00   8.6540000e-01
   2.8779737e+00   8.6560000e-01
   2.8793359e+00   8.6560000e-01
   2.8793359e+00   8.6580000e-01
   2.8797070e+00   8.6580000e-01
   2.8797070e+00   8.6600000e-01
   2.8801945e+00   8.6600000e-01
   2.8801945e+00   8.6620000e-01
   2.8811099e+00   8.6620000e-01
   2.8811099e+00   8.6640000e-01
   2.8812392e+00   8.6640000e-01
   2.8812392e+00   8.6660000e-01
   2.8818211e+00   8.6660000e-01
   2.8818211e+00   8.6680000e-01
   2.8834484e+00   8.6680000e-01
   2.8834484e+00   8.6700000e-01
   2.8847220e+00   8.6700000e-01
   2.8847220e+00   8.6720000e-01
   2.8852152e+00   8.6720000e-01
   2.8852152e+00   8.6740000e-01
   2.8868934e+00   8.6740000e-01
   2.8868934e+00   8.6760000e-01
   2.8876785e+00   8.6760000e-01
   2.8876785e+00   8.6780000e-01
   2.8888352e+00   8.6780000e-01
   2.8888352e+00   8.6800000e-01
   2.8897770e+00   8.6800000e-01
   2.8897770e+00   8.6820000e-01
   2.8909326e+00   8.6820000e-01
   2.8909326e+00   8.6840000e-01
   2.8912760e+00   8.6840000e-01
   2.8912760e+00   8.6860000e-01
   2.8917673e+00   8.6860000e-01
   2.8917673e+00   8.6880000e-01
   2.8917984e+00   8.6880000e-01
   2.8917984e+00   8.6900000e-01
   2.8923252e+00   8.6900000e-01
   2.8923252e+00   8.6920000e-01
   2.8924677e+00   8.6920000e-01
   2.8924677e+00   8.6940000e-01
   2.8937605e+00   8.6940000e-01
   2.8937605e+00   8.6960000e-01
   2.8942518e+00   8.6960000e-01
   2.8942518e+00   8.6980000e-01
   2.8945724e+00   8.6980000e-01
   2.8945724e+00   8.7000000e-01
   2.8961123e+00   8.7000000e-01
   2.8961123e+00   8.7020000e-01
   2.8961728e+00   8.7020000e-01
   2.8961728e+00   8.7040000e-01
   2.8966747e+00   8.7040000e-01
   2.8966747e+00   8.7060000e-01
   2.8967330e+00   8.7060000e-01
   2.8967330e+00   8.7080000e-01
   2.8970489e+00   8.7080000e-01
   2.8970489e+00   8.7100000e-01
   2.8970777e+00   8.7100000e-01
   2.8970777e+00   8.7120000e-01
   2.8973154e+00   8.7120000e-01
   2.8973154e+00   8.7140000e-01
   2.8976721e+00   8.7140000e-01
   2.8976721e+00   8.7160000e-01
   2.8979177e+00   8.7160000e-01
   2.8979177e+00   8.7180000e-01
   2.8994103e+00   8.7180000e-01
   2.8994103e+00   8.7200000e-01
   2.9009394e+00   8.7200000e-01
   2.9009394e+00   8.7220000e-01
   2.9012217e+00   8.7220000e-01
   2.9012217e+00   8.7240000e-01
   2.9016526e+00   8.7240000e-01
   2.9016526e+00   8.7260000e-01
   2.9026695e+00   8.7260000e-01
   2.9026695e+00   8.7280000e-01
   2.9029342e+00   8.7280000e-01
   2.9029342e+00   8.7300000e-01
   2.9031581e+00   8.7300000e-01
   2.9031581e+00   8.7320000e-01
   2.9032128e+00   8.7320000e-01
   2.9032128e+00   8.7340000e-01
   2.9037168e+00   8.7340000e-01
   2.9037168e+00   8.7360000e-01
   2.9063463e+00   8.7360000e-01
   2.9063463e+00   8.7380000e-01
   2.9067862e+00   8.7380000e-01
   2.9067862e+00   8.7400000e-01
   2.9075470e+00   8.7400000e-01
   2.9075470e+00   8.7420000e-01
   2.9077749e+00   8.7420000e-01
   2.9077749e+00   8.7440000e-01
   2.9088179e+00   8.7440000e-01
   2.9088179e+00   8.7460000e-01
   2.9088666e+00   8.7460000e-01
   2.9088666e+00   8.7480000e-01
   2.9094543e+00   8.7480000e-01
   2.9094543e+00   8.7500000e-01
   2.9100880e+00   8.7500000e-01
   2.9100880e+00   8.7520000e-01
   2.9107861e+00   8.7520000e-01
   2.9107861e+00   8.7540000e-01
   2.9109933e+00   8.7540000e-01
   2.9109933e+00   8.7560000e-01
   2.9110575e+00   8.7560000e-01
   2.9110575e+00   8.7580000e-01
   2.9114341e+00   8.7580000e-01
   2.9114341e+00   8.7600000e-01
   2.9136268e+00   8.7600000e-01
   2.9136268e+00   8.7620000e-01
   2.9136428e+00   8.7620000e-01
   2.9136428e+00   8.7640000e-01
   2.9143383e+00   8.7640000e-01
   2.9143383e+00   8.7660000e-01
   2.9168626e+00   8.7660000e-01
   2.9168626e+00   8.7680000e-01
   2.9172852e+00   8.7680000e-01
   2.9172852e+00   8.7700000e-01
   2.9176771e+00   8.7700000e-01
   2.9176771e+00   8.7720000e-01
   2.9185950e+00   8.7720000e-01
   2.9185950e+00   8.7740000e-01
   2.9194438e+00   8.7740000e-01
   2.9194438e+00   8.7760000e-01
   2.9204727e+00   8.7760000e-01
   2.9204727e+00   8.7780000e-01
   2.9210973e+00   8.7780000e-01
   2.9210973e+00   8.7800000e-01
   2.9213417e+00   8.7800000e-01
   2.9213417e+00   8.7820000e-01
   2.9220588e+00   8.7820000e-01
   2.9220588e+00   8.7840000e-01
   2.9229791e+00   8.7840000e-01
   2.9229791e+00   8.7860000e-01
   2.9239614e+00   8.7860000e-01
   2.9239614e+00   8.7880000e-01
   2.9240716e+00   8.7880000e-01
   2.9240716e+00   8.7900000e-01
   2.9242626e+00   8.7900000e-01
   2.9242626e+00   8.7920000e-01
   2.9249467e+00   8.7920000e-01
   2.9249467e+00   8.7940000e-01
   2.9252177e+00   8.7940000e-01
   2.9252177e+00   8.7960000e-01
   2.9259697e+00   8.7960000e-01
   2.9259697e+00   8.7980000e-01
   2.9263319e+00   8.7980000e-01
   2.9263319e+00   8.8000000e-01
   2.9264069e+00   8.8000000e-01
   2.9264069e+00   8.8020000e-01
   2.9264955e+00   8.8020000e-01
   2.9264955e+00   8.8040000e-01
   2.9267148e+00   8.8040000e-01
   2.9267148e+00   8.8060000e-01
   2.9272231e+00   8.8060000e-01
   2.9272231e+00   8.8080000e-01
   2.9289688e+00   8.8080000e-01
   2.9289688e+00   8.8100000e-01
   2.9294315e+00   8.8100000e-01
   2.9294315e+00   8.8120000e-01
   2.9305349e+00   8.8120000e-01
   2.9305349e+00   8.8140000e-01
   2.9306087e+00   8.8140000e-01
   2.9306087e+00   8.8160000e-01
   2.9323058e+00   8.8160000e-01
   2.9323058e+00   8.8180000e-01
   2.9336451e+00   8.8180000e-01
   2.9336451e+00   8.8200000e-01
   2.9340121e+00   8.8200000e-01
   2.9340121e+00   8.8220000e-01
   2.9344569e+00   8.8220000e-01
   2.9344569e+00   8.8240000e-01
   2.9350452e+00   8.8240000e-01
   2.9350452e+00   8.8260000e-01
   2.9358774e+00   8.8260000e-01
   2.9358774e+00   8.8280000e-01
   2.9370357e+00   8.8280000e-01
   2.9370357e+00   8.8300000e-01
   2.9378744e+00   8.8300000e-01
   2.9378744e+00   8.8320000e-01
   2.9380285e+00   8.8320000e-01
   2.9380285e+00   8.8340000e-01
   2.9446805e+00   8.8340000e-01
   2.9446805e+00   8.8360000e-01
   2.9448028e+00   8.8360000e-01
   2.9448028e+00   8.8380000e-01
   2.9465741e+00   8.8380000e-01
   2.9465741e+00   8.8400000e-01
   2.9482345e+00   8.8400000e-01
   2.9482345e+00   8.8420000e-01
   2.9487995e+00   8.8420000e-01
   2.9487995e+00   8.8440000e-01
   2.9518203e+00   8.8440000e-01
   2.9518203e+00   8.8460000e-01
   2.9525721e+00   8.8460000e-01
   2.9525721e+00   8.8480000e-01
   2.9529053e+00   8.8480000e-01
   2.9529053e+00   8.8500000e-01
   2.9536823e+00   8.8500000e-01
   2.9536823e+00   8.8520000e-01
   2.9540585e+00   8.8520000e-01
   2.9540585e+00   8.8540000e-01
   2.9542657e+00   8.8540000e-01
   2.9542657e+00   8.8560000e-01
   2.9543749e+00   8.8560000e-01
   2.9543749e+00   8.8580000e-01
   2.9545116e+00   8.8580000e-01
   2.9545116e+00   8.8600000e-01
   2.9545231e+00   8.8600000e-01
   2.9545231e+00   8.8620000e-01
   2.9546759e+00   8.8620000e-01
   2.9546759e+00   8.8640000e-01
   2.9547502e+00   8.8640000e-01
   2.9547502e+00   8.8660000e-01
   2.9560112e+00   8.8660000e-01
   2.9560112e+00   8.8680000e-01
   2.9562111e+00   8.8680000e-01
   2.9562111e+00   8.8700000e-01
   2.9565402e+00   8.8700000e-01
   2.9565402e+00   8.8720000e-01
   2.9567686e+00   8.8720000e-01
   2.9567686e+00   8.8740000e-01
   2.9576224e+00   8.8740000e-01
   2.9576224e+00   8.8760000e-01
   2.9576667e+00   8.8760000e-01
   2.9576667e+00   8.8780000e-01
   2.9583436e+00   8.8780000e-01
   2.9583436e+00   8.8800000e-01
   2.9593203e+00   8.8800000e-01
   2.9593203e+00   8.8820000e-01
   2.9594838e+00   8.8820000e-01
   2.9594838e+00   8.8840000e-01
   2.9602032e+00   8.8840000e-01
   2.9602032e+00   8.8860000e-01
   2.9604401e+00   8.8860000e-01
   2.9604401e+00   8.8880000e-01
   2.9621698e+00   8.8880000e-01
   2.9621698e+00   8.8900000e-01
   2.9621876e+00   8.8900000e-01
   2.9621876e+00   8.8920000e-01
   2.9621959e+00   8.8920000e-01
   2.9621959e+00   8.8940000e-01
   2.9625777e+00   8.8940000e-01
   2.9625777e+00   8.8960000e-01
   2.9627502e+00   8.8960000e-01
   2.9627502e+00   8.8980000e-01
   2.9632366e+00   8.8980000e-01
   2.9632366e+00   8.9000000e-01
   2.9639589e+00   8.9000000e-01
   2.9639589e+00   8.9020000e-01
   2.9649822e+00   8.9020000e-01
   2.9649822e+00   8.9040000e-01
   2.9663756e+00   8.9040000e-01
   2.9663756e+00   8.9060000e-01
   2.9667552e+00   8.9060000e-01
   2.9667552e+00   8.9080000e-01
   2.9676191e+00   8.9080000e-01
   2.9676191e+00   8.9100000e-01
   2.9683496e+00   8.9100000e-01
   2.9683496e+00   8.9120000e-01
   2.9684721e+00   8.9120000e-01
   2.9684721e+00   8.9140000e-01
   2.9730883e+00   8.9140000e-01
   2.9730883e+00   8.9160000e-01
   2.9734976e+00   8.9160000e-01
   2.9734976e+00   8.9180000e-01
   2.9756400e+00   8.9180000e-01
   2.9756400e+00   8.9200000e-01
   2.9763951e+00   8.9200000e-01
   2.9763951e+00   8.9220000e-01
   2.9773937e+00   8.9220000e-01
   2.9773937e+00   8.9240000e-01
   2.9785165e+00   8.9240000e-01
   2.9785165e+00   8.9260000e-01
   2.9788723e+00   8.9260000e-01
   2.9788723e+00   8.9280000e-01
   2.9788992e+00   8.9280000e-01
   2.9788992e+00   8.9300000e-01
   2.9802984e+00   8.9300000e-01
   2.9802984e+00   8.9320000e-01
   2.9809875e+00   8.9320000e-01
   2.9809875e+00   8.9340000e-01
   2.9812555e+00   8.9340000e-01
   2.9812555e+00   8.9360000e-01
   2.9814067e+00   8.9360000e-01
   2.9814067e+00   8.9380000e-01
   2.9828156e+00   8.9380000e-01
   2.9828156e+00   8.9400000e-01
   2.9830047e+00   8.9400000e-01
   2.9830047e+00   8.9420000e-01
   2.9832691e+00   8.9420000e-01
   2.9832691e+00   8.9440000e-01
   2.9844320e+00   8.9440000e-01
   2.9844320e+00   8.9460000e-01
   2.9847345e+00   8.9460000e-01
   2.9847345e+00   8.9480000e-01
   2.9873532e+00   8.9480000e-01
   2.9873532e+00   8.9500000e-01
   2.9879223e+00   8.9500000e-01
   2.9879223e+00   8.9520000e-01
   2.9895586e+00   8.9520000e-01
   2.9895586e+00   8.9540000e-01
   2.9896643e+00   8.9540000e-01
   2.9896643e+00   8.9560000e-01
   2.9898619e+00   8.9560000e-01
   2.9898619e+00   8.9580000e-01
   2.9921637e+00   8.9580000e-01
   2.9921637e+00   8.9600000e-01
   2.9933235e+00   8.9600000e-01
   2.9933235e+00   8.9620000e-01
   2.9934497e+00   8.9620000e-01
   2.9934497e+00   8.9640000e-01
   2.9949634e+00   8.9640000e-01
   2.9949634e+00   8.9660000e-01
   2.9960247e+00   8.9660000e-01
   2.9960247e+00   8.9680000e-01
   2.9964317e+00   8.9680000e-01
   2.9964317e+00   8.9700000e-01
   2.9964820e+00   8.9700000e-01
   2.9964820e+00   8.9720000e-01
   2.9964851e+00   8.9720000e-01
   2.9964851e+00   8.9740000e-01
   2.9965623e+00   8.9740000e-01
   2.9965623e+00   8.9760000e-01
   2.9970281e+00   8.9760000e-01
   2.9970281e+00   8.9780000e-01
   2.9974145e+00   8.9780000e-01
   2.9974145e+00   8.9800000e-01
   2.9977005e+00   8.9800000e-01
   2.9977005e+00   8.9820000e-01
   3.0003619e+00   8.9820000e-01
   3.0003619e+00   8.9840000e-01
   3.0015894e+00   8.9840000e-01
   3.0015894e+00   8.9860000e-01
   3.0023244e+00   8.9860000e-01
   3.0023244e+00   8.9880000e-01
   3.0028660e+00   8.9880000e-01
   3.0028660e+00   8.9900000e-01
   3.0034148e+00   8.9900000e-01
   3.0034148e+00   8.9920000e-01
   3.0046343e+00   8.9920000e-01
   3.0046343e+00   8.9940000e-01
   3.0052485e+00   8.9940000e-01
   3.0052485e+00   8.9960000e-01
   3.0060218e+00   8.9960000e-01
   3.0060218e+00   8.9980000e-01
   3.0061213e+00   8.9980000e-01
   3.0061213e+00   9.0000000e-01
   3.0062628e+00   9.0000000e-01
   3.0062628e+00   9.0020000e-01
   3.0078197e+00   9.0020000e-01
   3.0078197e+00   9.0040000e-01
   3.0092666e+00   9.0040000e-01
   3.0092666e+00   9.0060000e-01
   3.0093938e+00   9.0060000e-01
   3.0093938e+00   9.0080000e-01
   3.0109582e+00   9.0080000e-01
   3.0109582e+00   9.0100000e-01
   3.0112301e+00   9.0100000e-01
   3.0112301e+00   9.0120000e-01
   3.0120410e+00   9.0120000e-01
   3.0120410e+00   9.0140000e-01
   3.0121629e+00   9.0140000e-01
   3.0121629e+00   9.0160000e-01
   3.0148545e+00   9.0160000e-01
   3.0148545e+00   9.0180000e-01
   3.0149345e+00   9.0180000e-01
   3.0149345e+00   9.0200000e-01
   3.0156125e+00   9.0200000e-01
   3.0156125e+00   9.0220000e-01
   3.0167917e+00   9.0220000e-01
   3.0167917e+00   9.0240000e-01
   3.0170382e+00   9.0240000e-01
   3.0170382e+00   9.0260000e-01
   3.0172802e+00   9.0260000e-01
   3.0172802e+00   9.0280000e-01
   3.0173491e+00   9.0280000e-01
   3.0173491e+00   9.0300000e-01
   3.0187649e+00   9.0300000e-01
   3.0187649e+00   9.0320000e-01
   3.0196238e+00   9.0320000e-01
   3.0196238e+00   9.0340000e-01
   3.0227618e+00   9.0340000e-01
   3.0227618e+00   9.0360000e-01
   3.0236417e+00   9.0360000e-01
   3.0236417e+00   9.0380000e-01
   3.0243745e+00   9.0380000e-01
   3.0243745e+00   9.0400000e-01
   3.0248549e+00   9.0400000e-01
   3.0248549e+00   9.0420000e-01
   3.0257620e+00   9.0420000e-01
   3.0257620e+00   9.0440000e-01
   3.0268525e+00   9.0440000e-01
   3.0268525e+00   9.0460000e-01
   3.0318042e+00   9.0460000e-01
   3.0318042e+00   9.0480000e-01
   3.0325929e+00   9.0480000e-01
   3.0325929e+00   9.0500000e-01
   3.0325945e+00   9.0500000e-01
   3.0325945e+00   9.0520000e-01
   3.0328877e+00   9.0520000e-01
   3.0328877e+00   9.0540000e-01
   3.0339578e+00   9.0540000e-01
   3.0339578e+00   9.0560000e-01
   3.0340486e+00   9.0560000e-01
   3.0340486e+00   9.0580000e-01
   3.0343681e+00   9.0580000e-01
   3.0343681e+00   9.0600000e-01
   3.0367160e+00   9.0600000e-01
   3.0367160e+00   9.0620000e-01
   3.0379846e+00   9.0620000e-01
   3.0379846e+00   9.0640000e-01
   3.0382334e+00   9.0640000e-01
   3.0382334e+00   9.0660000e-01
   3.0396972e+00   9.0660000e-01
   3.0396972e+00   9.0680000e-01
   3.0401545e+00   9.0680000e-01
   3.0401545e+00   9.0700000e-01
   3.0405949e+00   9.0700000e-01
   3.0405949e+00   9.0720000e-01
   3.0410891e+00   9.0720000e-01
   3.0410891e+00   9.0740000e-01
   3.0417118e+00   9.0740000e-01
   3.0417118e+00   9.0760000e-01
   3.0431800e+00   9.0760000e-01
   3.0431800e+00   9.0780000e-01
   3.0436456e+00   9.0780000e-01
   3.0436456e+00   9.0800000e-01
   3.0440338e+00   9.0800000e-01
   3.0440338e+00   9.0820000e-01
   3.0447952e+00   9.0820000e-01
   3.0447952e+00   9.0840000e-01
   3.0456425e+00   9.0840000e-01
   3.0456425e+00   9.0860000e-01
   3.0459488e+00   9.0860000e-01
   3.0459488e+00   9.0880000e-01
   3.0463230e+00   9.0880000e-01
   3.0463230e+00   9.0900000e-01
   3.0470053e+00   9.0900000e-01
   3.0470053e+00   9.0920000e-01
   3.0472514e+00   9.0920000e-01
   3.0472514e+00   9.0940000e-01
   3.0481311e+00   9.0940000e-01
   3.0481311e+00   9.0960000e-01
   3.0488908e+00   9.0960000e-01
   3.0488908e+00   9.0980000e-01
   3.0492926e+00   9.0980000e-01
   3.0492926e+00   9.1000000e-01
   3.0502048e+00   9.1000000e-01
   3.0502048e+00   9.1020000e-01
   3.0507636e+00   9.1020000e-01
   3.0507636e+00   9.1040000e-01
   3.0508388e+00   9.1040000e-01
   3.0508388e+00   9.1060000e-01
   3.0510790e+00   9.1060000e-01
   3.0510790e+00   9.1080000e-01
   3.0515358e+00   9.1080000e-01
   3.0515358e+00   9.1100000e-01
   3.0524330e+00   9.1100000e-01
   3.0524330e+00   9.1120000e-01
   3.0524509e+00   9.1120000e-01
   3.0524509e+00   9.1140000e-01
   3.0525889e+00   9.1140000e-01
   3.0525889e+00   9.1160000e-01
   3.0533831e+00   9.1160000e-01
   3.0533831e+00   9.1180000e-01
   3.0541259e+00   9.1180000e-01
   3.0541259e+00   9.1200000e-01
   3.0561900e+00   9.1200000e-01
   3.0561900e+00   9.1220000e-01
   3.0567256e+00   9.1220000e-01
   3.0567256e+00   9.1240000e-01
   3.0568549e+00   9.1240000e-01
   3.0568549e+00   9.1260000e-01
   3.0575077e+00   9.1260000e-01
   3.0575077e+00   9.1280000e-01
   3.0577264e+00   9.1280000e-01
   3.0577264e+00   9.1300000e-01
   3.0591283e+00   9.1300000e-01
   3.0591283e+00   9.1320000e-01
   3.0595524e+00   9.1320000e-01
   3.0595524e+00   9.1340000e-01
   3.0605713e+00   9.1340000e-01
   3.0605713e+00   9.1360000e-01
   3.0612630e+00   9.1360000e-01
   3.0612630e+00   9.1380000e-01
   3.0617589e+00   9.1380000e-01
   3.0617589e+00   9.1400000e-01
   3.0619899e+00   9.1400000e-01
   3.0619899e+00   9.1420000e-01
   3.0633482e+00   9.1420000e-01
   3.0633482e+00   9.1440000e-01
   3.0635817e+00   9.1440000e-01
   3.0635817e+00   9.1460000e-01
   3.0643499e+00   9.1460000e-01
   3.0643499e+00   9.1480000e-01
   3.0680718e+00   9.1480000e-01
   3.0680718e+00   9.1500000e-01
   3.0705629e+00   9.1500000e-01
   3.0705629e+00   9.1520000e-01
   3.0716997e+00   9.1520000e-01
   3.0716997e+00   9.1540000e-01
   3.0723680e+00   9.1540000e-01
   3.0723680e+00   9.1560000e-01
   3.0742721e+00   9.1560000e-01
   3.0742721e+00   9.1580000e-01
   3.0748811e+00   9.1580000e-01
   3.0748811e+00   9.1600000e-01
   3.0762925e+00   9.1600000e-01
   3.0762925e+00   9.1620000e-01
   3.0770493e+00   9.1620000e-01
   3.0770493e+00   9.1640000e-01
   3.0772147e+00   9.1640000e-01
   3.0772147e+00   9.1660000e-01
   3.0774887e+00   9.1660000e-01
   3.0774887e+00   9.1680000e-01
   3.0779911e+00   9.1680000e-01
   3.0779911e+00   9.1700000e-01
   3.0790845e+00   9.1700000e-01
   3.0790845e+00   9.1720000e-01
   3.0792500e+00   9.1720000e-01
   3.0792500e+00   9.1740000e-01
   3.0806808e+00   9.1740000e-01
   3.0806808e+00   9.1760000e-01
   3.0808732e+00   9.1760000e-01
   3.0808732e+00   9.1780000e-01
   3.0812291e+00   9.1780000e-01
   3.0812291e+00   9.1800000e-01
   3.0823325e+00   9.1800000e-01
   3.0823325e+00   9.1820000e-01
   3.0829480e+00   9.1820000e-01
   3.0829480e+00   9.1840000e-01
   3.0847820e+00   9.1840000e-01
   3.0847820e+00   9.1860000e-01
   3.0853144e+00   9.1860000e-01
   3.0853144e+00   9.1880000e-01
   3.0867058e+00   9.1880000e-01
   3.0867058e+00   9.1900000e-01
   3.0868881e+00   9.1900000e-01
   3.0868881e+00   9.1920000e-01
   3.0890847e+00   9.1920000e-01
   3.0890847e+00   9.1940000e-01
   3.0893526e+00   9.1940000e-01
   3.0893526e+00   9.1960000e-01
   3.0898336e+00   9.1960000e-01
   3.0898336e+00   9.1980000e-01
   3.0898430e+00   9.1980000e-01
   3.0898430e+00   9.2000000e-01
   3.0917836e+00   9.2000000e-01
   3.0917836e+00   9.2020000e-01
   3.0930916e+00   9.2020000e-01
   3.0930916e+00   9.2040000e-01
   3.0934746e+00   9.2040000e-01
   3.0934746e+00   9.2060000e-01
   3.0940953e+00   9.2060000e-01
   3.0940953e+00   9.2080000e-01
   3.0941401e+00   9.2080000e-01
   3.0941401e+00   9.2100000e-01
   3.0961845e+00   9.2100000e-01
   3.0961845e+00   9.2120000e-01
   3.0979548e+00   9.2120000e-01
   3.0979548e+00   9.2140000e-01
   3.0983544e+00   9.2140000e-01
   3.0983544e+00   9.2160000e-01
   3.0999263e+00   9.2160000e-01
   3.0999263e+00   9.2180000e-01
   3.1002865e+00   9.2180000e-01
   3.1002865e+00   9.2200000e-01
   3.1007449e+00   9.2200000e-01
   3.1007449e+00   9.2220000e-01
   3.1009002e+00   9.2220000e-01
   3.1009002e+00   9.2240000e-01
   3.1012484e+00   9.2240000e-01
   3.1012484e+00   9.2260000e-01
   3.1025046e+00   9.2260000e-01
   3.1025046e+00   9.2280000e-01
   3.1061017e+00   9.2280000e-01
   3.1061017e+00   9.2300000e-01
   3.1070293e+00   9.2300000e-01
   3.1070293e+00   9.2320000e-01
   3.1071589e+00   9.2320000e-01
   3.1071589e+00   9.2340000e-01
   3.1077382e+00   9.2340000e-01
   3.1077382e+00   9.2360000e-01
   3.1084014e+00   9.2360000e-01
   3.1084014e+00   9.2380000e-01
   3.1095264e+00   9.2380000e-01
   3.1095264e+00   9.2400000e-01
   3.1096425e+00   9.2400000e-01
   3.1096425e+00   9.2420000e-01
   3.1099984e+00   9.2420000e-01
   3.1099984e+00   9.2440000e-01
   3.1104193e+00   9.2440000e-01
   3.1104193e+00   9.2460000e-01
   3.1105724e+00   9.2460000e-01
   3.1105724e+00   9.2480000e-01
   3.1109877e+00   9.2480000e-01
   3.1109877e+00   9.2500000e-01
   3.1118239e+00   9.2500000e-01
   3.1118239e+00   9.2520000e-01
   3.1130947e+00   9.2520000e-01
   3.1130947e+00   9.2540000e-01
   3.1135255e+00   9.2540000e-01
   3.1135255e+00   9.2560000e-01
   3.1143002e+00   9.2560000e-01
   3.1143002e+00   9.2580000e-01
   3.1146375e+00   9.2580000e-01
   3.1146375e+00   9.2600000e-01
   3.1148338e+00   9.2600000e-01
   3.1148338e+00   9.2620000e-01
   3.1167348e+00   9.2620000e-01
   3.1167348e+00   9.2640000e-01
   3.1172961e+00   9.2640000e-01
   3.1172961e+00   9.2660000e-01
   3.1173797e+00   9.2660000e-01
   3.1173797e+00   9.2680000e-01
   3.1177612e+00   9.2680000e-01
   3.1177612e+00   9.2700000e-01
   3.1185066e+00   9.2700000e-01
   3.1185066e+00   9.2720000e-01
   3.1187142e+00   9.2720000e-01
   3.1187142e+00   9.2740000e-01
   3.1191456e+00   9.2740000e-01
   3.1191456e+00   9.2760000e-01
   3.1198773e+00   9.2760000e-01
   3.1198773e+00   9.2780000e-01
   3.1203305e+00   9.2780000e-01
   3.1203305e+00   9.2800000e-01
   3.1214057e+00   9.2800000e-01
   3.1214057e+00   9.2820000e-01
   3.1227149e+00   9.2820000e-01
   3.1227149e+00   9.2840000e-01
   3.1249581e+00   9.2840000e-01
   3.1249581e+00   9.2860000e-01
   3.1252129e+00   9.2860000e-01
   3.1252129e+00   9.2880000e-01
   3.1253449e+00   9.2880000e-01
   3.1253449e+00   9.2900000e-01
   3.1258521e+00   9.2900000e-01
   3.1258521e+00   9.2920000e-01
   3.1264597e+00   9.2920000e-01
   3.1264597e+00   9.2940000e-01
   3.1265910e+00   9.2940000e-01
   3.1265910e+00   9.2960000e-01
   3.1266475e+00   9.2960000e-01
   3.1266475e+00   9.2980000e-01
   3.1267824e+00   9.2980000e-01
   3.1267824e+00   9.3000000e-01
   3.1271036e+00   9.3000000e-01
   3.1271036e+00   9.3020000e-01
   3.1271822e+00   9.3020000e-01
   3.1271822e+00   9.3040000e-01
   3.1274702e+00   9.3040000e-01
   3.1274702e+00   9.3060000e-01
   3.1289316e+00   9.3060000e-01
   3.1289316e+00   9.3080000e-01
   3.1299509e+00   9.3080000e-01
   3.1299509e+00   9.3100000e-01
   3.1299784e+00   9.3100000e-01
   3.1299784e+00   9.3120000e-01
   3.1303523e+00   9.3120000e-01
   3.1303523e+00   9.3140000e-01
   3.1310201e+00   9.3140000e-01
   3.1310201e+00   9.3160000e-01
   3.1314117e+00   9.3160000e-01
   3.1314117e+00   9.3180000e-01
   3.1319389e+00   9.3180000e-01
   3.1319389e+00   9.3200000e-01
   3.1321198e+00   9.3200000e-01
   3.1321198e+00   9.3220000e-01
   3.1323934e+00   9.3220000e-01
   3.1323934e+00   9.3240000e-01
   3.1337324e+00   9.3240000e-01
   3.1337324e+00   9.3260000e-01
   3.1339417e+00   9.3260000e-01
   3.1339417e+00   9.3280000e-01
   3.1346997e+00   9.3280000e-01
   3.1346997e+00   9.3300000e-01
   3.1367297e+00   9.3300000e-01
   3.1367297e+00   9.3320000e-01
   3.1380503e+00   9.3320000e-01
   3.1380503e+00   9.3340000e-01
   3.1394538e+00   9.3340000e-01
   3.1394538e+00   9.3360000e-01
   3.1394592e+00   9.3360000e-01
   3.1394592e+00   9.3380000e-01
   3.1395253e+00   9.3380000e-01
   3.1395253e+00   9.3400000e-01
   3.1396531e+00   9.3400000e-01
   3.1396531e+00   9.3420000e-01
   3.1400647e+00   9.3420000e-01
   3.1400647e+00   9.3440000e-01
   3.1402868e+00   9.3440000e-01
   3.1402868e+00   9.3460000e-01
   3.1420772e+00   9.3460000e-01
   3.1420772e+00   9.3480000e-01
   3.1437657e+00   9.3480000e-01
   3.1437657e+00   9.3500000e-01
   3.1437756e+00   9.3500000e-01
   3.1437756e+00   9.3520000e-01
   3.1445786e+00   9.3520000e-01
   3.1445786e+00   9.3540000e-01
   3.1459578e+00   9.3540000e-01
   3.1459578e+00   9.3560000e-01
   3.1469173e+00   9.3560000e-01
   3.1469173e+00   9.3580000e-01
   3.1474672e+00   9.3580000e-01
   3.1474672e+00   9.3600000e-01
   3.1478160e+00   9.3600000e-01
   3.1478160e+00   9.3620000e-01
   3.1480444e+00   9.3620000e-01
   3.1480444e+00   9.3640000e-01
   3.1495554e+00   9.3640000e-01
   3.1495554e+00   9.3660000e-01
   3.1498374e+00   9.3660000e-01
   3.1498374e+00   9.3680000e-01
   3.1498732e+00   9.3680000e-01
   3.1498732e+00   9.3700000e-01
   3.1507746e+00   9.3700000e-01
   3.1507746e+00   9.3720000e-01
   3.1517958e+00   9.3720000e-01
   3.1517958e+00   9.3740000e-01
   3.1528969e+00   9.3740000e-01
   3.1528969e+00   9.3760000e-01
   3.1544630e+00   9.3760000e-01
   3.1544630e+00   9.3780000e-01
   3.1554237e+00   9.3780000e-01
   3.1554237e+00   9.3800000e-01
   3.1560172e+00   9.3800000e-01
   3.1560172e+00   9.3820000e-01
   3.1584920e+00   9.3820000e-01
   3.1584920e+00   9.3840000e-01
   3.1591393e+00   9.3840000e-01
   3.1591393e+00   9.3860000e-01
   3.1597236e+00   9.3860000e-01
   3.1597236e+00   9.3880000e-01
   3.1597947e+00   9.3880000e-01
   3.1597947e+00   9.3900000e-01
   3.1598718e+00   9.3900000e-01
   3.1598718e+00   9.3920000e-01
   3.1616009e+00   9.3920000e-01
   3.1616009e+00   9.3940000e-01
   3.1618181e+00   9.3940000e-01
   3.1618181e+00   9.3960000e-01
   3.1618473e+00   9.3960000e-01
   3.1618473e+00   9.3980000e-01
   3.1628167e+00   9.3980000e-01
   3.1628167e+00   9.4000000e-01
   3.1628260e+00   9.4000000e-01
   3.1628260e+00   9.4020000e-01
   3.1638484e+00   9.4020000e-01
   3.1638484e+00   9.4040000e-01
   3.1641100e+00   9.4040000e-01
   3.1641100e+00   9.4060000e-01
   3.1646152e+00   9.4060000e-01
   3.1646152e+00   9.4080000e-01
   3.1647762e+00   9.4080000e-01
   3.1647762e+00   9.4100000e-01
   3.1661606e+00   9.4100000e-01
   3.1661606e+00   9.4120000e-01
   3.1672336e+00   9.4120000e-01
   3.1672336e+00   9.4140000e-01
   3.1672691e+00   9.4140000e-01
   3.1672691e+00   9.4160000e-01
   3.1678756e+00   9.4160000e-01
   3.1678756e+00   9.4180000e-01
   3.1684525e+00   9.4180000e-01
   3.1684525e+00   9.4200000e-01
   3.1691264e+00   9.4200000e-01
   3.1691264e+00   9.4220000e-01
   3.1702350e+00   9.4220000e-01
   3.1702350e+00   9.4240000e-01
   3.1705871e+00   9.4240000e-01
   3.1705871e+00   9.4260000e-01
   3.1706381e+00   9.4260000e-01
   3.1706381e+00   9.4280000e-01
   3.1715226e+00   9.4280000e-01
   3.1715226e+00   9.4300000e-01
   3.1716333e+00   9.4300000e-01
   3.1716333e+00   9.4320000e-01
   3.1720297e+00   9.4320000e-01
   3.1720297e+00   9.4340000e-01
   3.1721353e+00   9.4340000e-01
   3.1721353e+00   9.4360000e-01
   3.1725900e+00   9.4360000e-01
   3.1725900e+00   9.4380000e-01
   3.1727477e+00   9.4380000e-01
   3.1727477e+00   9.4400000e-01
   3.1735533e+00   9.4400000e-01
   3.1735533e+00   9.4420000e-01
   3.1736739e+00   9.4420000e-01
   3.1736739e+00   9.4440000e-01
   3.1738069e+00   9.4440000e-01
   3.1738069e+00   9.4460000e-01
   3.1748587e+00   9.4460000e-01
   3.1748587e+00   9.4480000e-01
   3.1756671e+00   9.4480000e-01
   3.1756671e+00   9.4500000e-01
   3.1791854e+00   9.4500000e-01
   3.1791854e+00   9.4520000e-01
   3.1793296e+00   9.4520000e-01
   3.1793296e+00   9.4540000e-01
   3.1805088e+00   9.4540000e-01
   3.1805088e+00   9.4560000e-01
   3.1805973e+00   9.4560000e-01
   3.1805973e+00   9.4580000e-01
   3.1808955e+00   9.4580000e-01
   3.1808955e+00   9.4600000e-01
   3.1817986e+00   9.4600000e-01
   3.1817986e+00   9.4620000e-01
   3.1818056e+00   9.4620000e-01
   3.1818056e+00   9.4640000e-01
   3.1820901e+00   9.4640000e-01
   3.1820901e+00   9.4660000e-01
   3.1821890e+00   9.4660000e-01
   3.1821890e+00   9.4680000e-01
   3.1822069e+00   9.4680000e-01
   3.1822069e+00   9.4700000e-01
   3.1836428e+00   9.4700000e-01
   3.1836428e+00   9.4720000e-01
   3.1837417e+00   9.4720000e-01
   3.1837417e+00   9.4740000e-01
   3.1844511e+00   9.4740000e-01
   3.1844511e+00   9.4760000e-01
   3.1852372e+00   9.4760000e-01
   3.1852372e+00   9.4780000e-01
   3.1853499e+00   9.4780000e-01
   3.1853499e+00   9.4800000e-01
   3.1856782e+00   9.4800000e-01
   3.1856782e+00   9.4820000e-01
   3.1867968e+00   9.4820000e-01
   3.1867968e+00   9.4840000e-01
   3.1868995e+00   9.4840000e-01
   3.1868995e+00   9.4860000e-01
   3.1877467e+00   9.4860000e-01
   3.1877467e+00   9.4880000e-01
   3.1879296e+00   9.4880000e-01
   3.1879296e+00   9.4900000e-01
   3.1880986e+00   9.4900000e-01
   3.1880986e+00   9.4920000e-01
   3.1911389e+00   9.4920000e-01
   3.1911389e+00   9.4940000e-01
   3.1913752e+00   9.4940000e-01
   3.1913752e+00   9.4960000e-01
   3.1918030e+00   9.4960000e-01
   3.1918030e+00   9.4980000e-01
   3.1931627e+00   9.4980000e-01
   3.1931627e+00   9.5000000e-01
   3.1932680e+00   9.5000000e-01
   3.1932680e+00   9.5020000e-01
   3.1951244e+00   9.5020000e-01
   3.1951244e+00   9.5040000e-01
   3.1960493e+00   9.5040000e-01
   3.1960493e+00   9.5060000e-01
   3.1961848e+00   9.5060000e-01
   3.1961848e+00   9.5080000e-01
   3.1972097e+00   9.5080000e-01
   3.1972097e+00   9.5100000e-01
   3.1983303e+00   9.5100000e-01
   3.1983303e+00   9.5120000e-01
   3.1990948e+00   9.5120000e-01
   3.1990948e+00   9.5140000e-01
   3.2001141e+00   9.5140000e-01
   3.2001141e+00   9.5160000e-01
   3.2002755e+00   9.5160000e-01
   3.2002755e+00   9.5180000e-01
   3.2012402e+00   9.5180000e-01
   3.2012402e+00   9.5200000e-01
   3.2013755e+00   9.5200000e-01
   3.2013755e+00   9.5220000e-01
   3.2047651e+00   9.5220000e-01
   3.2047651e+00   9.5240000e-01
   3.2053586e+00   9.5240000e-01
   3.2053586e+00   9.5260000e-01
   3.2055585e+00   9.5260000e-01
   3.2055585e+00   9.5280000e-01
   3.2059585e+00   9.5280000e-01
   3.2059585e+00   9.5300000e-01
   3.2073404e+00   9.5300000e-01
   3.2073404e+00   9.5320000e-01
   3.2079452e+00   9.5320000e-01
   3.2079452e+00   9.5340000e-01
   3.2086550e+00   9.5340000e-01
   3.2086550e+00   9.5360000e-01
   3.2094365e+00   9.5360000e-01
   3.2094365e+00   9.5380000e-01
   3.2094987e+00   9.5380000e-01
   3.2094987e+00   9.5400000e-01
   3.2100673e+00   9.5400000e-01
   3.2100673e+00   9.5420000e-01
   3.2109228e+00   9.5420000e-01
   3.2109228e+00   9.5440000e-01
   3.2124877e+00   9.5440000e-01
   3.2124877e+00   9.5460000e-01
   3.2137301e+00   9.5460000e-01
   3.2137301e+00   9.5480000e-01
   3.2149817e+00   9.5480000e-01
   3.2149817e+00   9.5500000e-01
   3.2150801e+00   9.5500000e-01
   3.2150801e+00   9.5520000e-01
   3.2162252e+00   9.5520000e-01
   3.2162252e+00   9.5540000e-01
   3.2178634e+00   9.5540000e-01
   3.2178634e+00   9.5560000e-01
   3.2181039e+00   9.5560000e-01
   3.2181039e+00   9.5580000e-01
   3.2199679e+00   9.5580000e-01
   3.2199679e+00   9.5600000e-01
   3.2227213e+00   9.5600000e-01
   3.2227213e+00   9.5620000e-01
   3.2228264e+00   9.5620000e-01
   3.2228264e+00   9.5640000e-01
   3.2247244e+00   9.5640000e-01
   3.2247244e+00   9.5660000e-01
   3.2260339e+00   9.5660000e-01
   3.2260339e+00   9.5680000e-01
   3.2282155e+00   9.5680000e-01
   3.2282155e+00   9.5700000e-01
   3.2295593e+00   9.5700000e-01
   3.2295593e+00   9.5720000e-01
   3.2306093e+00   9.5720000e-01
   3.2306093e+00   9.5740000e-01
   3.2307711e+00   9.5740000e-01
   3.2307711e+00   9.5760000e-01
   3.2316885e+00   9.5760000e-01
   3.2316885e+00   9.5780000e-01
   3.2322684e+00   9.5780000e-01
   3.2322684e+00   9.5800000e-01
   3.2329383e+00   9.5800000e-01
   3.2329383e+00   9.5820000e-01
   3.2331436e+00   9.5820000e-01
   3.2331436e+00   9.5840000e-01
   3.2341348e+00   9.5840000e-01
   3.2341348e+00   9.5860000e-01
   3.2342995e+00   9.5860000e-01
   3.2342995e+00   9.5880000e-01
   3.2346980e+00   9.5880000e-01
   3.2346980e+00   9.5900000e-01
   3.2355727e+00   9.5900000e-01
   3.2355727e+00   9.5920000e-01
   3.2357444e+00   9.5920000e-01
   3.2357444e+00   9.5940000e-01
   3.2367283e+00   9.5940000e-01
   3.2367283e+00   9.5960000e-01
   3.2388312e+00   9.5960000e-01
   3.2388312e+00   9.5980000e-01
   3.2389764e+00   9.5980000e-01
   3.2389764e+00   9.6000000e-01
   3.2395686e+00   9.6000000e-01
   3.2395686e+00   9.6020000e-01
   3.2398631e+00   9.6020000e-01
   3.2398631e+00   9.6040000e-01
   3.2398676e+00   9.6040000e-01
   3.2398676e+00   9.6060000e-01
   3.2413616e+00   9.6060000e-01
   3.2413616e+00   9.6080000e-01
   3.2416879e+00   9.6080000e-01
   3.2416879e+00   9.6100000e-01
   3.2417481e+00   9.6100000e-01
   3.2417481e+00   9.6120000e-01
   3.2467391e+00   9.6120000e-01
   3.2467391e+00   9.6140000e-01
   3.2470025e+00   9.6140000e-01
   3.2470025e+00   9.6160000e-01
   3.2471419e+00   9.6160000e-01
   3.2471419e+00   9.6180000e-01
   3.2494517e+00   9.6180000e-01
   3.2494517e+00   9.6200000e-01
   3.2494694e+00   9.6200000e-01
   3.2494694e+00   9.6220000e-01
   3.2517228e+00   9.6220000e-01
   3.2517228e+00   9.6240000e-01
   3.2533357e+00   9.6240000e-01
   3.2533357e+00   9.6260000e-01
   3.2537697e+00   9.6260000e-01
   3.2537697e+00   9.6280000e-01
   3.2547081e+00   9.6280000e-01
   3.2547081e+00   9.6300000e-01
   3.2555364e+00   9.6300000e-01
   3.2555364e+00   9.6320000e-01
   3.2559014e+00   9.6320000e-01
   3.2559014e+00   9.6340000e-01
   3.2565089e+00   9.6340000e-01
   3.2565089e+00   9.6360000e-01
   3.2578345e+00   9.6360000e-01
   3.2578345e+00   9.6380000e-01
   3.2581347e+00   9.6380000e-01
   3.2581347e+00   9.6400000e-01
   3.2587543e+00   9.6400000e-01
   3.2587543e+00   9.6420000e-01
   3.2597028e+00   9.6420000e-01
   3.2597028e+00   9.6440000e-01
   3.2619472e+00   9.6440000e-01
   3.2619472e+00   9.6460000e-01
   3.2636723e+00   9.6460000e-01
   3.2636723e+00   9.6480000e-01
   3.2638100e+00   9.6480000e-01
   3.2638100e+00   9.6500000e-01
   3.2641030e+00   9.6500000e-01
   3.2641030e+00   9.6520000e-01
   3.2643390e+00   9.6520000e-01
   3.2643390e+00   9.6540000e-01
   3.2702377e+00   9.6540000e-01
   3.2702377e+00   9.6560000e-01
   3.2733626e+00   9.6560000e-01
   3.2733626e+00   9.6580000e-01
   3.2736415e+00   9.6580000e-01
   3.2736415e+00   9.6600000e-01
   3.2739205e+00   9.6600000e-01
   3.2739205e+00   9.6620000e-01
   3.2753891e+00   9.6620000e-01
   3.2753891e+00   9.6640000e-01
   3.2754757e+00   9.6640000e-01
   3.2754757e+00   9.6660000e-01
   3.2779401e+00   9.6660000e-01
   3.2779401e+00   9.6680000e-01
   3.2781411e+00   9.6680000e-01
   3.2781411e+00   9.6700000e-01
   3.2788578e+00   9.6700000e-01
   3.2788578e+00   9.6720000e-01
   3.2814974e+00   9.6720000e-01
   3.2814974e+00   9.6740000e-01
   3.2824614e+00   9.6740000e-01
   3.2824614e+00   9.6760000e-01
   3.2834615e+00   9.6760000e-01
   3.2834615e+00   9.6780000e-01
   3.2835608e+00   9.6780000e-01
   3.2835608e+00   9.6800000e-01
   3.2873210e+00   9.6800000e-01
   3.2873210e+00   9.6820000e-01
   3.2877235e+00   9.6820000e-01
   3.2877235e+00   9.6840000e-01
   3.2882138e+00   9.6840000e-01
   3.2882138e+00   9.6860000e-01
   3.2894255e+00   9.6860000e-01
   3.2894255e+00   9.6880000e-01
   3.2901315e+00   9.6880000e-01
   3.2901315e+00   9.6900000e-01
   3.2939447e+00   9.6900000e-01
   3.2939447e+00   9.6920000e-01
   3.2952072e+00   9.6920000e-01
   3.2952072e+00   9.6940000e-01
   3.2982960e+00   9.6940000e-01
   3.2982960e+00   9.6960000e-01
   3.2988983e+00   9.6960000e-01
   3.2988983e+00   9.6980000e-01
   3.2998653e+00   9.6980000e-01
   3.2998653e+00   9.7000000e-01
   3.3002131e+00   9.7000000e-01
   3.3002131e+00   9.7020000e-01
   3.3003171e+00   9.7020000e-01
   3.3003171e+00   9.7040000e-01
   3.3015120e+00   9.7040000e-01
   3.3015120e+00   9.7060000e-01
   3.3016706e+00   9.7060000e-01
   3.3016706e+00   9.7080000e-01
   3.3021386e+00   9.7080000e-01
   3.3021386e+00   9.7100000e-01
   3.3041170e+00   9.7100000e-01
   3.3041170e+00   9.7120000e-01
   3.3042742e+00   9.7120000e-01
   3.3042742e+00   9.7140000e-01
   3.3047794e+00   9.7140000e-01
   3.3047794e+00   9.7160000e-01
   3.3064592e+00   9.7160000e-01
   3.3064592e+00   9.7180000e-01
   3.3072997e+00   9.7180000e-01
   3.3072997e+00   9.7200000e-01
   3.3082594e+00   9.7200000e-01
   3.3082594e+00   9.7220000e-01
   3.3095931e+00   9.7220000e-01
   3.3095931e+00   9.7240000e-01
   3.3102405e+00   9.7240000e-01
   3.3102405e+00   9.7260000e-01
   3.3109635e+00   9.7260000e-01
   3.3109635e+00   9.7280000e-01
   3.3115064e+00   9.7280000e-01
   3.3115064e+00   9.7300000e-01
   3.3133833e+00   9.7300000e-01
   3.3133833e+00   9.7320000e-01
   3.3136849e+00   9.7320000e-01
   3.3136849e+00   9.7340000e-01
   3.3141234e+00   9.7340000e-01
   3.3141234e+00   9.7360000e-01
   3.3150487e+00   9.7360000e-01
   3.3150487e+00   9.7380000e-01
   3.3150596e+00   9.7380000e-01
   3.3150596e+00   9.7400000e-01
   3.3161595e+00   9.7400000e-01
   3.3161595e+00   9.7420000e-01
   3.3180819e+00   9.7420000e-01
   3.3180819e+00   9.7440000e-01
   3.3184417e+00   9.7440000e-01
   3.3184417e+00   9.7460000e-01
   3.3185681e+00   9.7460000e-01
   3.3185681e+00   9.7480000e-01
   3.3187804e+00   9.7480000e-01
   3.3187804e+00   9.7500000e-01
   3.3190299e+00   9.7500000e-01
   3.3190299e+00   9.7520000e-01
   3.3223462e+00   9.7520000e-01
   3.3223462e+00   9.7540000e-01
   3.3230482e+00   9.7540000e-01
   3.3230482e+00   9.7560000e-01
   3.3258962e+00   9.7560000e-01
   3.3258962e+00   9.7580000e-01
   3.3270268e+00   9.7580000e-01
   3.3270268e+00   9.7600000e-01
   3.3284861e+00   9.7600000e-01
   3.3284861e+00   9.7620000e-01
   3.3286169e+00   9.7620000e-01
   3.3286169e+00   9.7640000e-01
   3.3313444e+00   9.7640000e-01
   3.3313444e+00   9.7660000e-01
   3.3316900e+00   9.7660000e-01
   3.3316900e+00   9.7680000e-01
   3.3319868e+00   9.7680000e-01
   3.3319868e+00   9.7700000e-01
   3.3325273e+00   9.7700000e-01
   3.3325273e+00   9.7720000e-01
   3.3332664e+00   9.7720000e-01
   3.3332664e+00   9.7740000e-01
   3.3341776e+00   9.7740000e-01
   3.3341776e+00   9.7760000e-01
   3.3354843e+00   9.7760000e-01
   3.3354843e+00   9.7780000e-01
   3.3365561e+00   9.7780000e-01
   3.3365561e+00   9.7800000e-01
   3.3370680e+00   9.7800000e-01
   3.3370680e+00   9.7820000e-01
   3.3373001e+00   9.7820000e-01
   3.3373001e+00   9.7840000e-01
   3.3381421e+00   9.7840000e-01
   3.3381421e+00   9.7860000e-01
   3.3396876e+00   9.7860000e-01
   3.3396876e+00   9.7880000e-01
   3.3400755e+00   9.7880000e-01
   3.3400755e+00   9.7900000e-01
   3.3404419e+00   9.7900000e-01
   3.3404419e+00   9.7920000e-01
   3.3461879e+00   9.7920000e-01
   3.3461879e+00   9.7940000e-01
   3.3481862e+00   9.7940000e-01
   3.3481862e+00   9.7960000e-01
   3.3481869e+00   9.7960000e-01
   3.3481869e+00   9.7980000e-01
   3.3484566e+00   9.7980000e-01
   3.3484566e+00   9.8000000e-01
   3.3487407e+00   9.8000000e-01
   3.3487407e+00   9.8020000e-01
   3.3491179e+00   9.8020000e-01
   3.3491179e+00   9.8040000e-01
   3.3519669e+00   9.8040000e-01
   3.3519669e+00   9.8060000e-01
   3.3524664e+00   9.8060000e-01
   3.3524664e+00   9.8080000e-01
   3.3531934e+00   9.8080000e-01
   3.3531934e+00   9.8100000e-01
   3.3564477e+00   9.8100000e-01
   3.3564477e+00   9.8120000e-01
   3.3576892e+00   9.8120000e-01
   3.3576892e+00   9.8140000e-01
   3.3577005e+00   9.8140000e-01
   3.3577005e+00   9.8160000e-01
   3.3581332e+00   9.8160000e-01
   3.3581332e+00   9.8180000e-01
   3.3581904e+00   9.8180000e-01
   3.3581904e+00   9.8200000e-01
   3.3598860e+00   9.8200000e-01
   3.3598860e+00   9.8220000e-01
   3.3614547e+00   9.8220000e-01
   3.3614547e+00   9.8240000e-01
   3.3620564e+00   9.8240000e-01
   3.3620564e+00   9.8260000e-01
   3.3623880e+00   9.8260000e-01
   3.3623880e+00   9.8280000e-01
   3.3626905e+00   9.8280000e-01
   3.3626905e+00   9.8300000e-01
   3.3655059e+00   9.8300000e-01
   3.3655059e+00   9.8320000e-01
   3.3678971e+00   9.8320000e-01
   3.3678971e+00   9.8340000e-01
   3.3681612e+00   9.8340000e-01
   3.3681612e+00   9.8360000e-01
   3.3685104e+00   9.8360000e-01
   3.3685104e+00   9.8380000e-01
   3.3686014e+00   9.8380000e-01
   3.3686014e+00   9.8400000e-01
   3.3695551e+00   9.8400000e-01
   3.3695551e+00   9.8420000e-01
   3.3698900e+00   9.8420000e-01
   3.3698900e+00   9.8440000e-01
   3.3722466e+00   9.8440000e-01
   3.3722466e+00   9.8460000e-01
   3.3728072e+00   9.8460000e-01
   3.3728072e+00   9.8480000e-01
   3.3744306e+00   9.8480000e-01
   3.3744306e+00   9.8500000e-01
   3.3765945e+00   9.8500000e-01
   3.3765945e+00   9.8520000e-01
   3.3790831e+00   9.8520000e-01
   3.3790831e+00   9.8540000e-01
   3.3844513e+00   9.8540000e-01
   3.3844513e+00   9.8560000e-01
   3.3857929e+00   9.8560000e-01
   3.3857929e+00   9.8580000e-01
   3.3869507e+00   9.8580000e-01
   3.3869507e+00   9.8600000e-01
   3.3869667e+00   9.8600000e-01
   3.3869667e+00   9.8620000e-01
   3.3870890e+00   9.8620000e-01
   3.3870890e+00   9.8640000e-01
   3.3871235e+00   9.8640000e-01
   3.3871235e+00   9.8660000e-01
   3.3871935e+00   9.8660000e-01
   3.3871935e+00   9.8680000e-01
   3.3907888e+00   9.8680000e-01
   3.3907888e+00   9.8700000e-01
   3.3919164e+00   9.8700000e-01
   3.3919164e+00   9.8720000e-01
   3.3926879e+00   9.8720000e-01
   3.3926879e+00   9.8740000e-01
   3.3938498e+00   9.8740000e-01
   3.3938498e+00   9.8760000e-01
   3.3957030e+00   9.8760000e-01
   3.3957030e+00   9.8780000e-01
   3.3986552e+00   9.8780000e-01
   3.3986552e+00   9.8800000e-01
   3.4021618e+00   9.8800000e-01
   3.4021618e+00   9.8820000e-01
   3.4023421e+00   9.8820000e-01
   3.4023421e+00   9.8840000e-01
   3.4039796e+00   9.8840000e-01
   3.4039796e+00   9.8860000e-01
   3.4043670e+00   9.8860000e-01
   3.4043670e+00   9.8880000e-01
   3.4046992e+00   9.8880000e-01
   3.4046992e+00   9.8900000e-01
   3.4064326e+00   9.8900000e-01
   3.4064326e+00   9.8920000e-01
   3.4071131e+00   9.8920000e-01
   3.4071131e+00   9.8940000e-01
   3.4085000e+00   9.8940000e-01
   3.4085000e+00   9.8960000e-01
   3.4101690e+00   9.8960000e-01
   3.4101690e+00   9.8980000e-01
   3.4102482e+00   9.8980000e-01
   3.4102482e+00   9.9000000e-01
   3.4104465e+00   9.9000000e-01
   3.4104465e+00   9.9020000e-01
   3.4148366e+00   9.9020000e-01
   3.4148366e+00   9.9040000e-01
   3.4162541e+00   9.9040000e-01
   3.4162541e+00   9.9060000e-01
   3.4169574e+00   9.9060000e-01
   3.4169574e+00   9.9080000e-01
   3.4179095e+00   9.9080000e-01
   3.4179095e+00   9.9100000e-01
   3.4188062e+00   9.9100000e-01
   3.4188062e+00   9.9120000e-01
   3.4202412e+00   9.9120000e-01
   3.4202412e+00   9.9140000e-01
   3.4231196e+00   9.9140000e-01
   3.4231196e+00   9.9160000e-01
   3.4246398e+00   9.9160000e-01
   3.4246398e+00   9.9180000e-01
   3.4257330e+00   9.9180000e-01
   3.4257330e+00   9.9200000e-01
   3.4267133e+00   9.9200000e-01
   3.4267133e+00   9.9220000e-01
   3.4389335e+00   9.9220000e-01
   3.4389335e+00   9.9240000e-01
   3.4407424e+00   9.9240000e-01
   3.4407424e+00   9.9260000e-01
   3.4415809e+00   9.9260000e-01
   3.4415809e+00   9.9280000e-01
   3.4456278e+00   9.9280000e-01
   3.4456278e+00   9.9300000e-01
   3.4460344e+00   9.9300000e-01
   3.4460344e+00   9.9320000e-01
   3.4467522e+00   9.9320000e-01
   3.4467522e+00   9.9340000e-01
   3.4505174e+00   9.9340000e-01
   3.4505174e+00   9.9360000e-01
   3.4510136e+00   9.9360000e-01
   3.4510136e+00   9.9380000e-01
   3.4622995e+00   9.9380000e-01
   3.4622995e+00   9.9400000e-01
   3.4626644e+00   9.9400000e-01
   3.4626644e+00   9.9420000e-01
   3.4633978e+00   9.9420000e-01
   3.4633978e+00   9.9440000e-01
   3.4677794e+00   9.9440000e-01
   3.4677794e+00   9.9460000e-01
   3.4686113e+00   9.9460000e-01
   3.4686113e+00   9.9480000e-01
   3.4693077e+00   9.9480000e-01
   3.4693077e+00   9.9500000e-01
   3.4718247e+00   9.9500000e-01
   3.4718247e+00   9.9520000e-01
   3.4738999e+00   9.9520000e-01
   3.4738999e+00   9.9540000e-01
   3.4748516e+00   9.9540000e-01
   3.4748516e+00   9.9560000e-01
   3.4760830e+00   9.9560000e-01
   3.4760830e+00   9.9580000e-01
   3.4793147e+00   9.9580000e-01
   3.4793147e+00   9.9600000e-01
   3.4840895e+00   9.9600000e-01
   3.4840895e+00   9.9620000e-01
   3.4881240e+00   9.9620000e-01
   3.4881240e+00   9.9640000e-01
   3.4898003e+00   9.9640000e-01
   3.4898003e+00   9.9660000e-01
   3.4918609e+00   9.9660000e-01
   3.4918609e+00   9.9680000e-01
   3.4958529e+00   9.9680000e-01
   3.4958529e+00   9.9700000e-01
   3.4973117e+00   9.9700000e-01
   3.4973117e+00   9.9720000e-01
   3.4978885e+00   9.9720000e-01
   3.4978885e+00   9.9740000e-01
   3.4984227e+00   9.9740000e-01
   3.4984227e+00   9.9760000e-01
   3.5054456e+00   9.9760000e-01
   3.5054456e+00   9.9780000e-01
   3.5125809e+00   9.9780000e-01
   3.5125809e+00   9.9800000e-01
   3.5131006e+00   9.9800000e-01
   3.5131006e+00   9.9820000e-01
   3.5141820e+00   9.9820000e-01
   3.5141820e+00   9.9840000e-01
   3.5218522e+00   9.9840000e-01
   3.5218522e+00   9.9860000e-01
   3.5233499e+00   9.9860000e-01
   3.5233499e+00   9.9880000e-01
   3.5305696e+00   9.9880000e-01
   3.5305696e+00   9.9900000e-01
   3.5516992e+00   9.9900000e-01
   3.5516992e+00   9.9920000e-01
   3.5736107e+00   9.9920000e-01
   3.5736107e+00   9.9940000e-01
   3.6006108e+00   9.9940000e-01
   3.6006108e+00   9.9960000e-01
   3.6036859e+00   9.9960000e-01
   3.6036859e+00   9.9980000e-01
   3.6320871e+00   9.9980000e-01
   3.6320871e+00   1.0000000e+00
             6   1.0000000e+00


==> sinr_vs_N_boundedPL_exp2.dat <==
    N               sim             asymp           massive            asymp_pl
   5.0000000e+01  -3.5632033e+00  -3.6354087e+00   5.2759921e+00  -3.5622852e+00
   1.0000000e+02  -1.1556508e+00  -1.1500752e+00   5.2759921e+00  -1.0295752e+00
   1.5000000e+02   1.2933710e-01   1.4253940e-01   5.2759921e+00   2.9436069e-01
   2.0000000e+02   9.2244530e-01   9.6924612e-01   5.2759921e+00   1.1582446e+00
   2.5000000e+02   1.5713153e+00   1.5531793e+00   5.2759921e+00   1.7631870e+00
   3.0000000e+02   1.9923959e+00   1.9912190e+00   5.2759921e+00   2.2206036e+00
   3.5000000e+02   2.3498442e+00   2.3335742e+00   5.2759921e+00   2.5828698e+00
   4.0000000e+02   2.6010679e+00   2.6093028e+00   5.2759921e+00   2.8730603e+00
   4.5000000e+02   2.8016358e+00   2.8365559e+00   5.2759921e+00   3.1149531e+00
   5.0000000e+02   3.0021629e+00   3.0273284e+00   5.2759921e+00   3.3179337e+00


==> userCap_dif_kappa0p5.dat <==
    sinr            alpha
  -1.0000000e+01   2.0760838e+00
  -9.0000000e+00   1.6404140e+00
  -8.0000000e+00   1.2943491e+00
  -7.0000000e+00   1.0194600e+00
  -6.0000000e+00   8.0110787e-01
  -5.0000000e+00   6.2766458e-01
  -4.0000000e+00   4.8989368e-01
  -3.0000000e+00   3.8045837e-01
  -2.0000000e+00   2.9353081e-01
  -1.0000000e+00   2.2448179e-01
   0.0000000e+00   1.6963421e-01
   1.0000000e+00   1.2606722e-01
   2.0000000e+00   9.1460738e-02
   3.0000000e+00   6.3971829e-02
   4.0000000e+00   4.2136613e-02
   5.0000000e+00   2.4792284e-02
   6.0000000e+00   1.1015194e-02
   7.0000000e+00   7.1662611e-05
   8.0000000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00


==> userCap_dif_kappa1.dat <==
    sinr            alpha
  -1.0000000e+01   1.7136492e+00
  -9.0000000e+00   1.3465766e+00
  -8.0000000e+00   1.0550006e+00
  -7.0000000e+00   8.2339345e-01
  -6.0000000e+00   6.3942138e-01
  -5.0000000e+00   4.9328717e-01
  -4.0000000e+00   3.7720865e-01
  -3.0000000e+00   2.8500420e-01
  -2.0000000e+00   2.1176360e-01
  -1.0000000e+00   1.5358652e-01
   0.0000000e+00   1.0737483e-01
   1.0000000e+00   7.0667573e-02
   2.0000000e+00   4.1509965e-02
   3.0000000e+00   1.8349254e-02
   4.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   7.0000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00


==> userCap_dif_theta0p5.dat <==
    sinr            alpha
  -1.0000000e+01   5.0000000e-01
  -9.0000000e+00   5.0000000e-01
  -8.0000000e+00   5.0000000e-01
  -7.0000000e+00   5.0000000e-01
  -6.0000000e+00   5.0000000e-01
  -5.0000000e+00   4.9545837e-01
  -4.0000000e+00   4.1247857e-01
  -3.0000000e+00   3.4166237e-01
  -2.0000000e+00   2.8160997e-01
  -1.0000000e+00   2.3101831e-01
   0.0000000e+00   1.8867704e-01
   1.0000000e+00   1.5346874e-01
   2.0000000e+00   1.2437160e-01
   3.0000000e+00   1.0046249e-01
   4.0000000e+00   8.0918718e-02
   5.0000000e+00   6.5017496e-02
   6.0000000e+00   5.2132545e-02
   7.0000000e+00   4.1728287e-02
   8.0000000e+00   3.3352107e-02
   9.0000000e+00   2.6625506e-02
   1.0000000e+01   2.1234814e-02


==> userCap_dif_theta1.dat <==
    sinr            alpha
  -1.0000000e+01   1.0000000e+00
  -9.0000000e+00   1.0000000e+00
  -8.0000000e+00   1.0000000e+00
  -7.0000000e+00   8.6899934e-01
  -6.0000000e+00   7.2260881e-01
  -5.0000000e+00   5.9785712e-01
  -4.0000000e+00   4.9222613e-01
  -3.0000000e+00   4.0337213e-01
  -2.0000000e+00   3.2912043e-01
  -1.0000000e+00   2.6746719e-01
   0.0000000e+00   2.1658479e-01
   1.0000000e+00   1.7482715e-01
   2.0000000e+00   1.4073211e-01
   3.0000000e+00   1.1301919e-01
   4.0000000e+00   9.0582379e-02
   5.0000000e+00   7.2478525e-02
   6.0000000e+00   5.7912617e-02
   7.0000000e+00   4.6221290e-02
   8.0000000e+00   3.6855855e-02
   9.0000000e+00   2.9365827e-02
   1.0000000e+01   2.3383635e-02


==> userCap_dif_theta1p5.dat <==
    sinr            alpha
  -1.0000000e+01   1.5000000e+00
  -9.0000000e+00   1.3851889e+00
  -8.0000000e+00   1.1548773e+00
  -7.0000000e+00   9.5797969e-01
  -6.0000000e+00   7.9070134e-01
  -5.0000000e+00   6.4951021e-01
  -4.0000000e+00   5.3112214e-01
  -3.0000000e+00   4.3249867e-01
  -2.0000000e+00   3.5085287e-01
  -1.0000000e+00   2.8365771e-01
   0.0000000e+00   2.2865213e-01
   1.0000000e+00   1.8384147e-01
   2.0000000e+00   1.4749068e-01
   3.0000000e+00   1.1811057e-01
   4.0000000e+00   9.4438524e-02
   5.0000000e+00   7.5415665e-02
   6.0000000e+00   6.0162332e-02
   7.0000000e+00   4.7953648e-02
   8.0000000e+00   3.8196343e-02
   9.0000000e+00   3.0407602e-02
   1.0000000e+01   2.4196334e-02


==> userCap_qos0p95.dat <==
        sinr            alpha
  -1.0000000e+01   1.1153330e+00
  -9.0000000e+00   8.4270530e-01
  -8.0000000e+00   6.2672224e-01
  -7.0000000e+00   4.5536386e-01
  -6.0000000e+00   3.1909832e-01
  -5.0000000e+00   2.1039187e-01
  -4.0000000e+00   1.2479431e-01
  -3.0000000e+00   5.5989120e-02
  -2.0000000e+00   1.6181702e-03
  -1.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   1.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   3.0000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   7.0000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00

